Generalized Vector Locus Transformation for Unbalanced Three-Phase Systems

Coordinate transformations significantly simplify power systems computations. Most notably, the classical Clarke and $dq0$ transformations are widely used in three-phase systems, as together they transform balanced $abc$ quantities into constant-valued signals. However, during unbalanced operation, the utility of these transformations diminishes, since a null $0$-coordinate cannot be ensured and oscillating signals emerge. While recently proposed transformations ensure a null $0$-coordinate, they either do not lead to constant-valued signals in the $dq0$ domain or fail under various unbalanced scenarios. In this paper, we propose a Generalized Vector Locus (GVL) transformation that ensures both a null $0$-coordinate and constant-valued signals. Moreover, we show that, in the balanced case, the classical amplitude-invariant Clarke transformation is an instance of the proposed GVL transformation.

==> data/V123_1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 -3.435041992611048480e-17 0.000000000000000000e+00
6.283185307179586787e-02 9.980267284282715590e-01 6.279051952931349878e-02 0.000000000000000000e+00
1.256637061435917357e-01 9.921147013144778759e-01 1.253332335643043416e-01 0.000000000000000000e+00
1.884955592153876036e-01 9.822872507286887211e-01 1.873813145857244067e-01 0.000000000000000000e+00
2.513274122871834715e-01 9.685831611286310761e-01 2.486898871648547393e-01 0.000000000000000000e+00
3.141592653589793116e-01 9.510565162951535312e-01 3.090169943749474513e-01 0.000000000000000000e+00
3.769911184307752072e-01 9.297764858882513472e-01 3.681245526846780303e-01 0.000000000000000000e+00
4.398229715025711029e-01 9.048270524660193548e-01 4.257792915650727705e-01 0.000000000000000000e+00
5.026548245743669430e-01 8.763066800438634729e-01 4.817536741017153235e-01 0.000000000000000000e+00
5.654866776461627831e-01 8.443279255020149643e-01 5.358267949789964346e-01 0.000000000000000000e+00
6.283185307179586232e-01 8.090169943749473402e-01 5.877852522924730261e-01 0.000000000000000000e+00
6.911503837897545743e-01 7.705132427757890312e-01 6.374239897486897455e-01 0.000000000000000000e+00
7.539822368615504145e-01 7.289686274214114414e-01 6.845471059286886151e-01 0.000000000000000000e+00
8.168140899333462546e-01 6.845471059286885041e-01 7.289686274214115524e-01 0.000000000000000000e+00
8.796459430051422057e-01 6.374239897486895234e-01 7.705132427757891422e-01 0.000000000000000000e+00
9.424777960769380458e-01 5.877852522924729151e-01 8.090169943749473402e-01 0.000000000000000000e+00
1.005309649148733886e+00 5.358267949789964346e-01 8.443279255020150753e-01 0.000000000000000000e+00
1.068141502220529837e+00 4.817536741017151014e-01 8.763066800438635839e-01 0.000000000000000000e+00
1.130973355292325566e+00 4.257792915650726040e-01 9.048270524660194658e-01 0.000000000000000000e+00
1.193805208364121517e+00 3.681245526846778082e-01 9.297764858882513472e-01 0.000000000000000000e+00
1.256637061435917246e+00 3.090169943749473958e-01 9.510565162951534202e-01 0.000000000000000000e+00
1.319468914507713198e+00 2.486898871648546838e-01 9.685831611286310761e-01 0.000000000000000000e+00
1.382300767579509149e+00 1.873813145857244622e-01 9.822872507286886101e-01 0.000000000000000000e+00
1.445132620651304878e+00 1.253332335643042028e-01 9.921147013144775428e-01 0.000000000000000000e+00
1.507964473723100829e+00 6.279051952931323510e-02 9.980267284282715590e-01 0.000000000000000000e+00
1.570796326794896780e+00 -2.220446049250313081e-16 9.999999999999997780e-01 0.000000000000000000e+00
1.633628179866692509e+00 -6.279051952931345715e-02 9.980267284282713369e-01 0.000000000000000000e+00
1.696460032938488460e+00 -1.253332335643044249e-01 9.921147013144777649e-01 0.000000000000000000e+00
1.759291886010284411e+00 -1.873813145857248785e-01 9.822872507286886101e-01 0.000000000000000000e+00
1.822123739082080141e+00 -2.486898871648549059e-01 9.685831611286311871e-01 0.000000000000000000e+00
1.884955592153876092e+00 -3.090169943749476178e-01 9.510565162951531981e-01 0.000000000000000000e+00
1.947787445225671821e+00 -3.681245526846780303e-01 9.297764858882512362e-01 0.000000000000000000e+00
2.010619298297467772e+00 -4.257792915650727705e-01 9.048270524660189107e-01 0.000000000000000000e+00
2.073451151369263723e+00 -4.817536741017154900e-01 8.763066800438634729e-01 0.000000000000000000e+00
2.136283004441059674e+00 -5.358267949789968787e-01 8.443279255020152974e-01 0.000000000000000000e+00
2.199114857512855181e+00 -5.877852522924730261e-01 8.090169943749478954e-01 0.000000000000000000e+00
2.261946710584651132e+00 -6.374239897486897455e-01 7.705132427757892533e-01 0.000000000000000000e+00
2.324778563656447083e+00 -6.845471059286887261e-01 7.289686274214108863e-01 0.000000000000000000e+00
2.387610416728243035e+00 -7.289686274214116635e-01 6.845471059286885041e-01 0.000000000000000000e+00
2.450442269800038986e+00 -7.705132427757893643e-01 6.374239897486899675e-01 0.000000000000000000e+00
2.513274122871834493e+00 -8.090169943749473402e-01 5.877852522924735812e-01 0.000000000000000000e+00
2.576105975943630444e+00 -8.443279255020150753e-01 5.358267949789965456e-01 0.000000000000000000e+00
2.638937829015426395e+00 -8.763066800438635839e-01 4.817536741017146018e-01 0.000000000000000000e+00
2.701769682087222346e+00 -9.048270524660195768e-01 4.257792915650723820e-01 0.000000000000000000e+00
2.764601535159018297e+00 -9.297764858882514583e-01 3.681245526846781413e-01 0.000000000000000000e+00
2.827433388230814248e+00 -9.510565162951536422e-01 3.090169943749471182e-01 0.000000000000000000e+00
2.890265241302609756e+00 -9.685831611286310761e-01 2.486898871648547393e-01 0.000000000000000000e+00
2.953097094374405707e+00 -9.822872507286887211e-01 1.873813145857241291e-01 0.000000000000000000e+00
3.015928947446201658e+00 -9.921147013144778759e-01 1.253332335643041473e-01 0.000000000000000000e+00
3.078760800517997609e+00 -9.980267284282715590e-01 6.279051952931360980e-02 0.000000000000000000e+00
3.141592653589793560e+00 -1.000000000000000000e+00 -3.502421173506022292e-16 0.000000000000000000e+00
3.204424506661589067e+00 -9.980267284282715590e-01 -6.279051952931336000e-02 0.000000000000000000e+00
3.267256359733385018e+00 -9.921147013144778759e-01 -1.253332335643045914e-01 0.000000000000000000e+00
3.330088212805180969e+00 -9.822872507286886101e-01 -1.873813145857247675e-01 0.000000000000000000e+00
3.392920065876976921e+00 -9.685831611286310761e-01 -2.486898871648546006e-01 0.000000000000000000e+00
3.455751918948772872e+00 -9.510565162951535312e-01 -3.090169943749476178e-01 0.000000000000000000e+00
3.518583772020568823e+00 -9.297764858882512362e-01 -3.681245526846786409e-01 0.000000000000000000e+00
3.581415625092364330e+00 -9.048270524660193548e-01 -4.257792915650728816e-01 0.000000000000000000e+00
3.644247478164160281e+00 -8.763066800438634729e-01 -4.817536741017153235e-01 0.000000000000000000e+00
3.707079331235956232e+00 -8.443279255020148533e-01 -5.358267949789965456e-01 0.000000000000000000e+00
3.769911184307752183e+00 -8.090169943749471182e-01 -5.877852522924733591e-01 0.000000000000000000e+00
3.832743037379548134e+00 -7.705132427757889202e-01 -6.374239897486900785e-01 0.000000000000000000e+00
3.895574890451343641e+00 -7.289686274214114414e-01 -6.845471059286887261e-01 0.000000000000000000e+00
3.958406743523139593e+00 -6.845471059286885041e-01 -7.289686274214115524e-01 0.000000000000000000e+00
4.021238596594935544e+00 -6.374239897486894124e-01 -7.705132427757892533e-01 0.000000000000000000e+00
4.084070449666731051e+00 -5.877852522924731371e-01 -8.090169943749472292e-01 0.000000000000000000e+00
4.146902302738527446e+00 -5.358267949789962126e-01 -8.443279255020151863e-01 0.000000000000000000e+00
4.209734155810322953e+00 -4.817536741017152124e-01 -8.763066800438634729e-01 0.000000000000000000e+00
4.272566008882119348e+00 -4.257792915650721044e-01 -9.048270524660196878e-01 0.000000000000000000e+00
4.335397861953914855e+00 -3.681245526846777527e-01 -9.297764858882514583e-01 0.000000000000000000e+00
4.398229715025710362e+00 -3.090169943749475068e-01 -9.510565162951535312e-01 0.000000000000000000e+00
4.461061568097506758e+00 -2.486898871648543785e-01 -9.685831611286309650e-01 0.000000000000000000e+00
4.523893421169302265e+00 -1.873813145857245732e-01 -9.822872507286883881e-01 0.000000000000000000e+00
4.586725274241098660e+00 -1.253332335643036755e-01 -9.921147013144779869e-01 0.000000000000000000e+00
4.649557127312894167e+00 -6.279051952931313796e-02 -9.980267284282716700e-01 0.000000000000000000e+00
4.712388980384689674e+00 -1.224646799147352961e-16 -1.000000000000000000e+00 0.000000000000000000e+00
4.775220833456486069e+00 6.279051952931377634e-02 -9.980267284282712259e-01 0.000000000000000000e+00
4.838052686528281576e+00 1.253332335643042861e-01 -9.921147013144774318e-01 0.000000000000000000e+00
4.900884539600077971e+00 1.873813145857251838e-01 -9.822872507286888322e-01 0.000000000000000000e+00
4.963716392671873479e+00 2.486898871648549891e-01 -9.685831611286312981e-01 0.000000000000000000e+00
5.026548245743668986e+00 3.090169943749472847e-01 -9.510565162951539753e-01 0.000000000000000000e+00
5.089380098815465381e+00 3.681245526846783078e-01 -9.297764858882507921e-01 0.000000000000000000e+00
5.152211951887260888e+00 4.257792915650726595e-01 -9.048270524660189107e-01 0.000000000000000000e+00
5.215043804959057283e+00 4.817536741017157675e-01 -8.763066800438636950e-01 0.000000000000000000e+00
5.277875658030852790e+00 5.358267949789967677e-01 -8.443279255020154084e-01 0.000000000000000000e+00
5.340707511102649185e+00 5.877852522924736922e-01 -8.090169943749464521e-01 0.000000000000000000e+00
5.403539364174444692e+00 6.374239897486899675e-01 -7.705132427757884761e-01 0.000000000000000000e+00
5.466371217246240199e+00 6.845471059286886151e-01 -7.289686274214109973e-01 0.000000000000000000e+00
5.529203070318036595e+00 7.289686274214118855e-01 -6.845471059286887261e-01 0.000000000000000000e+00
5.592034923389832102e+00 7.705132427757893643e-01 -6.374239897486900785e-01 0.000000000000000000e+00
5.654866776461628497e+00 8.090169943749477843e-01 -5.877852522924720269e-01 0.000000000000000000e+00
5.717698629533424004e+00 8.443279255020151863e-01 -5.358267949789957685e-01 0.000000000000000000e+00
5.780530482605219511e+00 8.763066800438635839e-01 -4.817536741017147683e-01 0.000000000000000000e+00
5.843362335677015906e+00 9.048270524660196878e-01 -4.257792915650726595e-01 0.000000000000000000e+00
5.906194188748811413e+00 9.297764858882514583e-01 -3.681245526846783078e-01 0.000000000000000000e+00
5.969026041820607809e+00 9.510565162951537532e-01 -3.090169943749462300e-01 0.000000000000000000e+00
6.031857894892403316e+00 9.685831611286311871e-01 -2.486898871648540177e-01 0.000000000000000000e+00
6.094689747964198823e+00 9.822872507286887211e-01 -1.873813145857242679e-01 0.000000000000000000e+00
6.157521601035995218e+00 9.921147013144778759e-01 -1.253332335643042861e-01 0.000000000000000000e+00
6.220353454107790725e+00 9.980267284282715590e-01 -6.279051952931367919e-02 0.000000000000000000e+00


==> data/V123_2.txt <==
6.283185307179586232e+00 1.000000000000000000e+00 -9.204167278870870184e-18 -2.775557561562891351e-17
6.346017160251381739e+00 9.980267284282714479e-01 6.279051952931299918e-02 -2.072248458611621752e-33
6.408849013323177246e+00 9.921147013144778759e-01 1.253332335643035922e-01 -2.264002017314101459e-33
6.471680866394972753e+00 9.822872507286889432e-01 1.873813145857236295e-01 -2.446820594378377645e-33
6.534512719466768260e+00 9.685831611286314091e-01 2.486898871648534626e-01 -2.775557561562891351e-17
6.597344572538563767e+00 9.510565162951541973e-01 3.090169943749456749e-01 -2.775557561562891351e-17
6.660176425610359274e+00 9.297764858882521244e-01 3.681245526846758653e-01 -2.775557561562891351e-17
6.723008278682154781e+00 9.048270524660204650e-01 4.257792915650702725e-01 -3.074902725283956500e-33
6.785840131753950288e+00 8.763066800438649162e-01 4.817536741017127144e-01 -3.203025546907370655e-33
6.848671984825745795e+00 8.443279255020167406e-01 5.358267949789938811e-01 -2.775557561562891967e-17
6.911503837897541302e+00 8.090169943749495607e-01 5.877852522924702505e-01 -2.775557561562891967e-17
6.974335690969336810e+00 7.705132427757916957e-01 6.374239897486866369e-01 -2.775557561562891967e-17
7.037167544041132317e+00 7.289686274214144390e-01 6.845471059286855064e-01 -1.387778780781445984e-17
7.099999397112927824e+00 6.845471059286920568e-01 7.289686274214083328e-01 -3.645696042113832091e-33
7.162831250184723331e+00 6.374239897486935202e-01 7.705132427757860336e-01 -3.692193657113563222e-33
7.225663103256518838e+00 5.877852522924774670e-01 8.090169943749442316e-01 -3.724119870551498306e-33
7.288494956328314345e+00 5.358267949790014306e-01 8.443279255020119667e-01 -1.387778780781445984e-17
7.351326809400109852e+00 4.817536741017205970e-01 8.763066800438605863e-01 -1.387778780781445984e-17
7.414158662471905359e+00 4.257792915650784327e-01 9.048270524660166902e-01 -1.387778780781445984e-17
7.476990515543700866e+00 3.681245526846842475e-01 9.297764858882487937e-01 -6.938893903907231459e-18
7.539822368615496373e+00 3.090169943749541681e-01 9.510565162951513107e-01 -6.938893903907231459e-18
7.602654221687291880e+00 2.486898871648620113e-01 9.685831611286291887e-01 -6.938893903907231459e-18
7.665486074759087387e+00 1.873813145857322893e-01 9.822872507286872779e-01 -3.469446951953618041e-18
7.728317927830882894e+00 1.253332335643123352e-01 9.921147013144767657e-01 -3.469446951953617270e-18
7.791149780902678401e+00 6.279051952932188096e-02 9.980267284282710039e-01 -3.354112141853895511e-33
7.853981633974473908e+00 8.881784197001252323e-15 1.000000000000000000e+00 -3.242947621019185467e-33
7.916813487046269415e+00 -6.279051952930415903e-02 9.980267284282721141e-01 1.734723475976804013e-18
7.979645340118064922e+00 -1.253332335642947104e-01 9.921147013144789861e-01 -2.982712506399105202e-33
8.042477193189860429e+00 -1.873813145857148588e-01 9.822872507286903865e-01 3.469446951953611493e-18
8.105309046261655936e+00 -2.486898871648447751e-01 9.685831611286336296e-01 -2.675438233767026346e-33
8.168140899333451443e+00 -3.090169943749372372e-01 9.510565162951568619e-01 6.938893903907226067e-18
8.230972752405246951e+00 -3.681245526846677052e-01 9.297764858882553440e-01 6.938893903907226067e-18
8.293804605477042458e+00 -4.257792915650623344e-01 9.048270524660242398e-01 -2.137113066796711053e-33
8.356636458548837965e+00 -4.817536741017049984e-01 8.763066800438691351e-01 1.387778780781445521e-17
8.419468311620633472e+00 -5.358267949789863316e-01 8.443279255020215146e-01 1.387778780781445521e-17
8.482300164692428979e+00 -5.877852522924630341e-01 8.090169943749547787e-01 1.387778780781445521e-17
8.545132017764224486e+00 -6.374239897486798645e-01 7.705132427757974689e-01 1.387778780781445521e-17
8.607963870836019993e+00 -6.845471059286790672e-01 7.289686274214205453e-01 -1.082318110073961572e-33
8.670795723907815500e+00 -7.289686274214023376e-01 6.845471059286986071e-01 1.387778780781445521e-17
8.733627576979611007e+00 -7.705132427757803715e-01 6.374239897487004036e-01 2.775557561562891351e-17
8.796459430051406514e+00 -8.090169943749390136e-01 5.877852522924846834e-01 2.775557561562891351e-17
8.859291283123202021e+00 -8.443279255020073037e-01 5.358267949790089801e-01 2.775557561562891351e-17
8.922123136194997528e+00 -8.763066800438563675e-01 4.817536741017284796e-01 7.842168421651744032e-35
8.984954989266793035e+00 -9.048270524660130265e-01 4.257792915650865373e-01 2.775557561562891351e-17
9.047786842338588542e+00 -9.297764858882455741e-01 3.681245526846925187e-01 5.470273826581791867e-34
9.110618695410384049e+00 -9.510565162951486462e-01 3.090169943749627168e-01 2.775557561562891351e-17
9.173450548482179556e+00 -9.685831611286270793e-01 2.486898871648706155e-01 1.007006132497002795e-33
9.236282401553975063e+00 -9.822872507286855015e-01 1.873813145857412266e-01 2.775557561562891351e-17
9.299114254625770570e+00 -9.921147013144756555e-01 1.253332335643213002e-01 2.775557561562891351e-17
9.361946107697566077e+00 -9.980267284282705598e-01 6.279051952933085989e-02 1.664995726751275309e-33
9.424777960769361584e+00 -1.000000000000000000e+00 1.789275715064600825e-14 2.775557561562891351e-17
9.487609813841157091e+00 -9.980267284282725582e-01 -6.279051952929526337e-02 2.072248458611565987e-33
9.550441666912952599e+00 -9.921147013144802074e-01 -1.253332335642857176e-01 2.264002017314047747e-33
9.613273519984748106e+00 -9.822872507286921628e-01 -1.873813145857059770e-01 2.446820594378326670e-33
9.676105373056543613e+00 -9.685831611286359610e-01 -2.486898871648361709e-01 2.775557561562891351e-17
9.738937226128339120e+00 -9.510565162951597484e-01 -3.090169943749286330e-01 2.782804907711968396e-33
9.801769079200134627e+00 -9.297764858882587857e-01 -3.681245526846592675e-01 2.775557561562891351e-17
9.864600932271930134e+00 -9.048270524660282366e-01 -4.257792915650541743e-01 2.775557561562891351e-17
9.927432785343725641e+00 -8.763066800438734649e-01 -4.817536741016970603e-01 2.775557561562891967e-17
9.990264638415521148e+00 -8.443279255020262886e-01 -5.358267949789787821e-01 2.775557561562891967e-17
1.005309649148731665e+01 -8.090169943749599968e-01 -5.877852522924557066e-01 2.775557561562891967e-17
1.011592834455911216e+01 -7.705132427758031310e-01 -6.374239897486728701e-01 3.509777409258756385e-33
1.017876019763090767e+01 -7.289686274214266515e-01 -6.845471059286724058e-01 1.387778780781445984e-17
1.024159205070270318e+01 -6.845471059287050464e-01 -7.289686274213961203e-01 1.387778780781445984e-17
1.030442390377449868e+01 -6.374239897487072870e-01 -7.705132427757747093e-01 1.387778780781445984e-17
1.036725575684629419e+01 -5.877852522924918999e-01 -8.090169943749337955e-01 1.387778780781445984e-17
1.043008760991808970e+01 -5.358267949790165297e-01 -8.443279255020023077e-01 1.387778780781445984e-17
1.049291946298988520e+01 -4.817536741017361956e-01 -8.763066800438520376e-01 1.387778780781445984e-17
1.055575131606168071e+01 -4.257792915650945864e-01 -9.048270524660091407e-01 1.387778780781445984e-17
1.061858316913347622e+01 -3.681245526847008454e-01 -9.297764858882423544e-01 6.938893903907231459e-18
1.068141502220527173e+01 -3.090169943749712100e-01 -9.510565162951457596e-01 3.662804140552529823e-33
1.074424687527706723e+01 -2.486898871648793308e-01 -9.685831611286247478e-01 1.387778780781445984e-17
1.080707872834886274e+01 -1.873813145857498585e-01 -9.822872507286838362e-01 3.469446951953618041e-18
1.086991058142065825e+01 -1.253332335643300710e-01 -9.921147013144744342e-01 3.469446951953617270e-18
1.093274243449245375e+01 -6.279051952933972780e-02 -9.980267284282697826e-01 1.734723475976810561e-18
1.099557428756424926e+01 -2.676781727091849212e-14 -9.999999999999998890e-01 3.242947621019218310e-33
1.105840614063604477e+01 6.279051952928629832e-02 -9.980267284282732243e-01 -1.734723475976804013e-18
1.112123799370784027e+01 1.253332335642769746e-01 -9.921147013144812066e-01 -3.469446951953611107e-18
1.118406984677963578e+01 1.873813145856972895e-01 -9.822872507286938282e-01 -3.469446951953611493e-18
1.124690169985143129e+01 2.486898871648274556e-01 -9.685831611286380705e-01 -6.938893903907226067e-18
1.130973355292322680e+01 3.090169943749202508e-01 -9.510565162951624130e-01 -6.938893903907226067e-18
1.137256540599502230e+01 3.681245526846510518e-01 -9.297764858882620054e-01 2.325970701959163462e-33
1.143539725906681781e+01 4.257792915650462362e-01 -9.048270524660320113e-01 2.137113066796766475e-33
1.149822911213861332e+01 4.817536741016892887e-01 -8.763066800438777948e-01 -1.387778780781445521e-17
1.156106096521040882e+01 5.358267949789712326e-01 -8.443279255020310625e-01 -1.387778780781445521e-17
1.162389281828220433e+01 5.877852522924486012e-01 -8.090169943749653259e-01 -1.387778780781445521e-17
1.168672467135399984e+01 6.374239897486659867e-01 -7.705132427758087932e-01 -1.387778780781445521e-17
1.174955652442579535e+01 6.845471059286659665e-01 -7.289686274214327577e-01 -1.387778780781445521e-17
1.181238837749759085e+01 7.289686274213900141e-01 -6.845471059287115967e-01 8.550902868981363164e-34
1.187522023056938636e+01 7.705132427757691582e-01 -6.374239897487141704e-01 6.244878130134528787e-34
1.193805208364118187e+01 8.090169943749285775e-01 -5.877852522924991163e-01 -2.775557561562891351e-17
1.200088393671297737e+01 8.443279255019977558e-01 -5.358267949790239681e-01 -2.775557561562891351e-17
1.206371578978477288e+01 8.763066800438477078e-01 -4.817536741017440227e-01 -2.775557561562891351e-17
1.212654764285656839e+01 9.048270524660053660e-01 -4.257792915651026910e-01 -2.775557561562891351e-17
1.218937949592836389e+01 9.297764858882391348e-01 -3.681245526847091165e-01 -2.775557561562891351e-17
1.225221134900015940e+01 9.510565162951429841e-01 -3.090169943749797032e-01 -2.775557561562891351e-17
1.231504320207195491e+01 9.685831611286226384e-01 -2.486898871648879905e-01 -1.007006132496938135e-33
1.237787505514375042e+01 9.822872507286822819e-01 -1.873813145857587126e-01 -2.775557561562891351e-17
1.244070690821554592e+01 9.921147013144735460e-01 -1.253332335643390083e-01 -2.775557561562891351e-17
1.250353876128734143e+01 9.980267284282694495e-01 -6.279051952934872061e-02 -2.775557561562891351e-17


==> data/V123_3.txt <==
1.256637061435917246e+01 1.000000000000000000e+00 -4.355458720498130568e-17 -1.241491309505724133e-17
1.262920246743096797e+01 9.980267284282716700e-01 6.279051952931284653e-02 3.476174418446738409e-17
1.269203432050276348e+01 9.921147013144779869e-01 1.253332335643034257e-01 2.563283004973706885e-17
1.275486617357455899e+01 9.822872507286888322e-01 1.873813145857234908e-01 4.339156042448552672e-17
1.281769802664635449e+01 9.685831611286315201e-01 2.486898871648533238e-01 6.021227409748696080e-17
1.288052987971815000e+01 9.510565162951540863e-01 3.090169943749455639e-01 7.602858739652711954e-17
1.294336173278994551e+01 9.297764858882521244e-01 3.681245526846758653e-01 9.077808055880088173e-17
1.300619358586174101e+01 9.048270524660204650e-01 4.257792915650702725e-01 1.044025440731992375e-16
1.306902543893353652e+01 8.763066800438649162e-01 4.817536741017127144e-01 1.723593596379139993e-16
1.313185729200533203e+01 8.443279255020167406e-01 5.358267949789937701e-01 1.280659562079306561e-16
1.319468914507712753e+01 8.090169943749493386e-01 5.877852522924701395e-01 1.657670917669815333e-16
1.325752099814892304e+01 7.705132427757915847e-01 6.374239897486865258e-01 1.744012132711483525e-16
1.332035285122071855e+01 7.289686274214143280e-01 6.845471059286855064e-01 1.955676092108525185e-16
1.338318470429251406e+01 6.845471059286919457e-01 7.289686274214083328e-01 2.153597269718312589e-16
1.344601655736430956e+01 6.374239897486934092e-01 7.705132427757859226e-01 2.337542253957598119e-16
1.350884841043610507e+01 5.877852522924773560e-01 8.090169943749441206e-01 2.229777034736961882e-16
1.357168026350790058e+01 5.358267949790013196e-01 8.443279255020119667e-01 2.385290731572809001e-16
1.363451211657969608e+01 4.817536741017204305e-01 8.763066800438605863e-01 2.526461539678080711e-16
1.369734396965149159e+01 4.257792915650782661e-01 9.048270524660166902e-01 2.653280015251186222e-16
1.376017582272328710e+01 3.681245526846840810e-01 9.297764858882487937e-01 2.696404417551009311e-16
1.382300767579508260e+01 3.090169943749540571e-01 9.510565162951513107e-01 2.725327339744006686e-16
1.388583952886687811e+01 2.486898871648618725e-01 9.685831611286290777e-01 2.878986360789649996e-16
1.394867138193867362e+01 1.873813145857321505e-01 9.822872507286865007e-01 2.914735311420034988e-16
1.401150323501046913e+01 1.253332335643122242e-01 9.921147013144759885e-01 2.902232815560636457e-16
1.407433508808226463e+01 6.279051952932174219e-02 9.980267284282701157e-01 2.945885469850967173e-16
1.413716694115406014e+01 8.735112531362700806e-15 9.999999999999988898e-01 2.946982730428241146e-16
1.419999879422585565e+01 -6.279051952930429781e-02 9.980267284282710039e-01 2.925652882047519142e-16
1.426283064729765115e+01 -1.253332335642948492e-01 9.921147013144776539e-01 2.897363497578735586e-16
1.432566250036944666e+01 -1.873813145857149698e-01 9.822872507286892763e-01 2.927028482103553251e-16
1.438849435344124217e+01 -2.486898871648449416e-01 9.685831611286322973e-01 2.807048560467468510e-16
1.445132620651303768e+01 -3.090169943749374037e-01 9.510565162951551965e-01 2.850284387504189877e-16
1.451415805958483318e+01 -3.681245526846678717e-01 9.297764858882539007e-01 2.814525583845011698e-16
1.457698991265662869e+01 -4.257792915650624455e-01 9.048270524660226855e-01 2.631072026995452360e-16
1.463982176572842420e+01 -4.817536741017051649e-01 8.763066800438675807e-01 2.578203480488728548e-16
1.470265361880021970e+01 -5.358267949789864426e-01 8.443279255020197382e-01 2.517898407129609238e-16
1.476548547187201521e+01 -5.877852522924631451e-01 8.090169943749528914e-01 2.450942496375068561e-16
1.482831732494381072e+01 -6.374239897486799755e-01 7.705132427757955815e-01 2.378147685498801801e-16
1.489114917801560622e+01 -6.845471059286790672e-01 7.289686274214185469e-01 2.022793199089454633e-16
1.495398103108740173e+01 -7.289686274214024486e-01 6.845471059286966087e-01 2.079623156466393501e-16
1.501681288415919724e+01 -7.705132427757804825e-01 6.374239897486984052e-01 1.994397149204796107e-16
1.507964473723099275e+01 -8.090169943749391246e-01 5.877852522924826850e-01 2.045554974458747367e-16
1.514247659030278825e+01 -8.443279255020073037e-01 5.358267949790069817e-01 1.540100731039419730e-16
1.520530844337458376e+01 -8.763066800438565895e-01 4.817536741017264812e-01 1.589156854784281544e-16
1.526814029644637927e+01 -9.048270524660130265e-01 4.257792915650845389e-01 1.083402104725752362e-16
1.533097214951817477e+01 -9.297764858882457961e-01 3.681245526846906313e-01 1.133960102663717107e-16
1.539380400258997028e+01 -9.510565162951486462e-01 3.090169943749607739e-01 9.090594365755851584e-17
1.545663585566176579e+01 -9.685831611286270793e-01 2.486898871648688392e-01 6.871434427993546247e-17
1.551946770873356130e+01 -9.822872507286855015e-01 1.873813145857391449e-01 7.466436785349754924e-17
1.558229956180535680e+01 -9.921147013144757665e-01 1.253332335643195239e-01 2.557534408325896211e-17
1.564513141487715231e+01 -9.980267284282705598e-01 6.279051952932902803e-02 3.255376880527621039e-17
1.570796326794894782e+01 -1.000000000000000000e+00 1.619644115282690982e-14 1.241491309506232886e-17
1.577079512102074332e+01 -9.980267284282726692e-01 -6.279051952929677605e-02 -3.476174418446249685e-17
1.583362697409253883e+01 -9.921147013144802074e-01 -1.253332335642874662e-01 -2.563283004973238498e-17
1.589645882716433434e+01 -9.822872507286921628e-01 -1.873813145857076146e-01 -4.339156042448112635e-17
1.595929068023612984e+01 -9.685831611286359610e-01 -2.486898871648374476e-01 -8.796784971311172046e-17
1.602212253330792535e+01 -9.510565162951595264e-01 -3.090169943749300208e-01 -4.827301178089428638e-17
1.608495438637972086e+01 -9.297764858882586747e-01 -3.681245526846605443e-01 -9.077808055879724557e-17
1.614778623945151637e+01 -9.048270524660281255e-01 -4.257792915650551735e-01 -1.321581196888247984e-16
1.621061809252331187e+01 -8.763066800438735759e-01 -4.817536741016981150e-01 -1.446037840222820290e-16
1.627344994559510738e+01 -8.443279255020262886e-01 -5.358267949789796702e-01 -1.280659562079279444e-16
1.633628179866690289e+01 -8.090169943749598858e-01 -5.877852522924564838e-01 -1.657670917669791421e-16
1.639911365173869839e+01 -7.705132427758030200e-01 -6.374239897486735362e-01 -1.744012132711463310e-16
1.646194550481049390e+01 -7.289686274214266515e-01 -6.845471059286730720e-01 -2.233231848264797557e-16
1.652477735788228941e+01 -6.845471059287050464e-01 -7.289686274213964534e-01 -2.292375147796443844e-16
1.658760921095408492e+01 -6.374239897487072870e-01 -7.705132427757749314e-01 -2.198764375879443691e-16
1.665044106402588042e+01 -5.877852522924918999e-01 -8.090169943749337955e-01 -2.368554912815100533e-16
1.671327291709767593e+01 -5.358267949790164186e-01 -8.443279255020024188e-01 -2.524068609650951103e-16
1.677610477016947144e+01 -4.817536741017360846e-01 -8.763066800438519266e-01 -2.665239417756226264e-16
1.683893662324126694e+01 -4.257792915650944199e-01 -9.048270524660090297e-01 -2.653280015251191645e-16
1.690176847631306245e+01 -3.681245526847006788e-01 -9.297764858882420214e-01 -2.765793356590090469e-16
1.696460032938485796e+01 -3.090169943749710435e-01 -9.510565162951453155e-01 -2.794716278783091296e-16
1.702743218245665346e+01 -2.486898871648791920e-01 -9.685831611286241927e-01 -2.809597421750593489e-16
1.709026403552844897e+01 -1.873813145857497198e-01 -9.822872507286830590e-01 -2.914735311420056188e-16
1.715309588860024448e+01 -1.253332335643299322e-01 -9.921147013144736571e-01 -2.902232815560661109e-16
1.721592774167203999e+01 -6.279051952933958902e-02 -9.980267284282688944e-01 -2.945885469850995769e-16
1.727875959474383549e+01 -2.662114560527994060e-14 -9.999999999999988898e-01 -2.946982730428251992e-16
1.734159144781563100e+01 6.279051952928645097e-02 -9.980267284282721141e-01 -2.943000116807323205e-16
1.740442330088742651e+01 1.253332335642771134e-01 -9.921147013144799853e-01 -2.932057967098311171e-16
1.746725515395922201e+01 1.873813145856974283e-01 -9.822872507286924959e-01 -2.927028482103595653e-16
1.753008700703101752e+01 2.486898871648276221e-01 -9.685831611286366272e-01 -2.945826438545658437e-16
1.759291886010281303e+01 3.090169943749204728e-01 -9.510565162951608587e-01 -2.850284387504238688e-16
1.765575071317460853e+01 3.681245526846512184e-01 -9.297764858882604511e-01 -2.814525583845062481e-16
1.771858256624640404e+01 4.257792915650462917e-01 -9.048270524660303460e-01 -2.631072026995505608e-16
1.778141441931819955e+01 4.817536741016894553e-01 -8.763066800438760184e-01 -2.439425602410639201e-16
1.784424627238999506e+01 5.358267949789713436e-01 -8.443279255020292862e-01 -2.517898407129666924e-16
1.790707812546179056e+01 5.877852522924488232e-01 -8.090169943749634385e-01 -2.450942496375128218e-16
1.796990997853358607e+01 6.374239897486662088e-01 -7.705132427758069058e-01 -2.378147685498862938e-16
1.803274183160538158e+01 6.845471059286660775e-01 -7.289686274214308703e-01 -2.300348955245806384e-16
1.809557368467717708e+01 7.289686274213902362e-01 -6.845471059287095983e-01 -2.079623156466456857e-16
1.815840553774897259e+01 7.705132427757690472e-01 -6.374239897487121720e-01 -1.716841393048571313e-16
1.822123739082076810e+01 8.090169943749286885e-01 -5.877852522924971179e-01 -1.767999218302523066e-16
1.828406924389256361e+01 8.443279255019976448e-01 -5.358267949790220808e-01 -1.817656487195773700e-16
1.834690109696435911e+01 8.763066800438478188e-01 -4.817536741017421353e-01 -1.311601098628057490e-16
1.840973295003615462e+01 9.048270524660054770e-01 -4.257792915651006926e-01 -1.360957860882106208e-16
1.847256480310795013e+01 9.297764858882391348e-01 -3.681245526847071736e-01 -1.411515858820070584e-16
1.853539665617974563e+01 9.510565162951430951e-01 -3.090169943749777048e-01 -9.090594365756487603e-17
1.859822850925154114e+01 9.685831611286226384e-01 -2.486898871648860476e-01 -9.646991989557063756e-17
1.866106036232333665e+01 9.822872507286822819e-01 -1.873813145857568252e-01 -7.466436785350369989e-17
1.872389221539513215e+01 9.921147013144734350e-01 -1.253332335643371209e-01 -2.557534408326495869e-17
1.878672406846692766e+01 9.980267284282694495e-01 -6.279051952934699976e-02 -3.255376880528204673e-17


==> data/VRRF_1.txt <==
0.000000000000000000e+00 1.060660171779820971e+00 -3.535533905932741194e-01 0.000000000000000000e+00
6.283185307179586787e-02 1.097018384598353213e+00 -3.144045503557580945e-01 0.000000000000000000e+00
1.256637061435917357e-01 1.129047167032902754e+00 -2.740148989957640335e-01 0.000000000000000000e+00
1.884955592153876036e-01 1.156620116111759078e+00 -2.325438360149334194e-01 0.000000000000000000e+00
2.513274122871834715e-01 1.179628414001790304e+00 -1.901550287525246019e-01 0.000000000000000000e+00
3.141592653589793116e-01 1.197981257462715998e+00 -1.470157664651987606e-01 0.000000000000000000e+00
3.769911184307752072e-01 1.211606216206012165e+00 -1.032963001127495672e-01 0.000000000000000000e+00
4.398229715025711029e-01 1.220449518744170847e+00 -5.916917045534601793e-02 0.000000000000000000e+00
5.026548245743669430e-01 1.224476264602194497e+00 -1.480852711397794355e-02 0.000000000000000000e+00
5.654866776461627831e-01 1.223670562053826627e+00 2.961055871853649282e-02 0.000000000000000000e+00
6.283185307179586232e-01 1.218035590838935311e+00 7.391278520356638071e-02 0.000000000000000000e+00
6.911503837897545743e-01 1.207593589614532004e+00 1.179233116929375019e-01 0.000000000000000000e+00
7.539822368615504145e-01 1.192385768188953143e+00 1.614684487450929740e-01 0.000000000000000000e+00
8.168140899333462546e-01 1.172472144885572609e+00 2.043763435979689957e-01 0.000000000000000000e+00
8.796459430051422057e-01 1.147931309677899359e+00 2.464776583933335485e-01 0.000000000000000000e+00
9.424777960769380458e-01 1.118860114030857611e+00 2.876062384759506263e-01 0.000000000000000000e+00
1.005309649148733886e+00 1.085373288672300207e+00 3.275997681300950037e-01 0.000000000000000000e+00
1.068141502220529837e+00 1.047602990803241596e+00 3.663004111655275286e-01 0.000000000000000000e+00
1.130973355292325566e+00 1.005698282533763699e+00 4.035554338248292239e-01 0.000000000000000000e+00
1.193805208364121517e+00 9.598245426029656802e-01 4.392178075537648274e-01 0.000000000000000000e+00
1.256637061435917246e+00 9.101628137046364753e-01 4.731467892558149368e-01 0.000000000000000000e+00
1.319468914507713198e+00 8.569090879944516459e-01 5.052084767408789867e-01 0.000000000000000000e+00
1.382300767579509149e+00 8.002735335984764165e-01 5.352763371760449473e-01 0.000000000000000000e+00
1.445132620651304878e+00 7.404796651755882753e-01 5.632317064528739037e-01 0.000000000000000000e+00
1.507964473723100829e+00 6.777634618072321260e-01 5.889642575004241376e-01 0.000000000000000000e+00
1.570796326794896780e+00 6.123724356957948034e-01 6.123724356957945814e-01 0.000000000000000000e+00
1.633628179866692509e+00 5.445646553470205875e-01 6.333638596538277987e-01 0.000000000000000000e+00
1.696460032938488460e+00 4.746077270915174950e-01 6.518556858142310340e-01 0.000000000000000000e+00
1.759291886010284411e+00 4.027777389648296569e-01 6.677749353872607374e-01 0.000000000000000000e+00
1.822123739082080141e+00 3.293581711140934898e-01 6.810587823676653718e-01 0.000000000000000000e+00
1.884955592153876092e+00 2.546387770314048060e-01 6.916548014802256228e-01 0.000000000000000000e+00
1.947787445225671821e+00 1.789144400291652337e-01 6.995211750783653093e-01 0.000000000000000000e+00
2.010619298297467772e+00 1.024840094703624999e-01 7.046268581792962671e-01 0.000000000000000000e+00
2.073451151369263723e+00 2.564912134667111238e-02 7.069517009843847566e-01 0.000000000000000000e+00
2.136283004441059674e+00 -5.128699214100678611e-02 7.064865284011979663e-01 0.000000000000000000e+00
2.199114857512855181e+00 -1.280206993015016170e-01 7.032331762534046460e-01 0.000000000000000000e+00
2.261946710584651132e+00 -2.042491672489485377e-01 6.972044840356167450e-01 0.000000000000000000e+00
2.324778563656447083e+00 -2.796715570458322975e-01 6.884242442417706220e-01 0.000000000000000000e+00
2.387610416728243035e+00 -3.539902109768362504e-01 6.769271084670234195e-01 0.000000000000000000e+00
2.450442269800038986e+00 -4.269118272678587567e-01 6.627584506537353981e-01 0.000000000000000000e+00
2.513274122871834493e+00 -4.981486176141164957e-01 6.459741880212516163e-01 0.000000000000000000e+00
2.576105975943630444e+00 -5.674194429491075109e-01 6.266405603861820994e-01 0.000000000000000000e+00
2.638937829015426395e+00 -6.344509229720636245e-01 6.048338687441084938e-01 0.000000000000000000e+00
2.701769682087222346e+00 -6.989785150551038884e-01 5.806401741444128239e-01 0.000000000000000000e+00
2.764601535159018297e+00 -7.607475582721295870e-01 5.541549580466320624e-01 0.000000000000000000e+00
2.827433388230814248e+00 -8.195142784291555849e-01 5.254827454987589519e-01 0.000000000000000000e+00
2.890265241302609756e+00 -8.750467501296812500e-01 4.947366926246334895e-01 0.000000000000000000e+00
2.953097094374405707e+00 -9.271258120782790435e-01 4.620381400484132040e-01 0.000000000000000000e+00
3.015928947446201658e+00 -9.755459320100968723e-01 4.275161340185699155e-01 0.000000000000000000e+00
3.078760800517997609e+00 -1.020116017832813027e+00 3.913069171212982811e-01 0.000000000000000000e+00
3.141592653589793560e+00 -1.060660171779821193e+00 3.535533905932738974e-01 0.000000000000000000e+00
3.204424506661589067e+00 -1.097018384598353213e+00 3.144045503557581500e-01 0.000000000000000000e+00
3.267256359733385018e+00 -1.129047167032902976e+00 2.740148989957639225e-01 0.000000000000000000e+00
3.330088212805180969e+00 -1.156620116111759300e+00 2.325438360149332528e-01 0.000000000000000000e+00
3.392920065876976921e+00 -1.179628414001790304e+00 1.901550287525246852e-01 0.000000000000000000e+00
3.455751918948772872e+00 -1.197981257462715998e+00 1.470157664651986773e-01 0.000000000000000000e+00
3.518583772020568823e+00 -1.211606216206012387e+00 1.032963001127491509e-01 0.000000000000000000e+00
3.581415625092364330e+00 -1.220449518744171069e+00 5.916917045534593467e-02 0.000000000000000000e+00
3.644247478164160281e+00 -1.224476264602194497e+00 1.480852711397794355e-02 0.000000000000000000e+00
3.707079331235956232e+00 -1.223670562053826405e+00 -2.961055871853649282e-02 0.000000000000000000e+00
3.769911184307752183e+00 -1.218035590838935311e+00 -7.391278520356675541e-02 0.000000000000000000e+00
3.832743037379548134e+00 -1.207593589614532004e+00 -1.179233116929377656e-01 0.000000000000000000e+00
3.895574890451343641e+00 -1.192385768188953366e+00 -1.614684487450930572e-01 0.000000000000000000e+00
3.958406743523139593e+00 -1.172472144885572609e+00 -2.043763435979689957e-01 0.000000000000000000e+00
4.021238596594935544e+00 -1.147931309677899359e+00 -2.464776583933336040e-01 0.000000000000000000e+00
4.084070449666731051e+00 -1.118860114030857833e+00 -2.876062384759504598e-01 0.000000000000000000e+00
4.146902302738527446e+00 -1.085373288672299985e+00 -3.275997681300951703e-01 0.000000000000000000e+00
4.209734155810322953e+00 -1.047602990803241596e+00 -3.663004111655274175e-01 0.000000000000000000e+00
4.272566008882119348e+00 -1.005698282533763477e+00 -4.035554338248295569e-01 0.000000000000000000e+00
4.335397861953914855e+00 -9.598245426029656802e-01 -4.392178075537649939e-01 0.000000000000000000e+00
4.398229715025710362e+00 -9.101628137046365863e-01 -4.731467892558149368e-01 0.000000000000000000e+00
4.461061568097506758e+00 -8.569090879944513128e-01 -5.052084767408789867e-01 0.000000000000000000e+00
4.523893421169302265e+00 -8.002735335984764165e-01 -5.352763371760447253e-01 0.000000000000000000e+00
4.586725274241098660e+00 -7.404796651755879422e-01 -5.632317064528743478e-01 0.000000000000000000e+00
4.649557127312894167e+00 -6.777634618072321260e-01 -5.889642575004242486e-01 0.000000000000000000e+00
4.712388980384689674e+00 -6.123724356957953585e-01 -6.123724356957945814e-01 0.000000000000000000e+00
4.775220833456486069e+00 -5.445646553470201434e-01 -6.333638596538277987e-01 0.000000000000000000e+00
4.838052686528281576e+00 -4.746077270915174395e-01 -6.518556858142308119e-01 0.000000000000000000e+00
4.900884539600077971e+00 -4.027777389648294348e-01 -6.677749353872608484e-01 0.000000000000000000e+00
4.963716392671873479e+00 -3.293581711140934343e-01 -6.810587823676654828e-01 0.000000000000000000e+00
5.026548245743668986e+00 -2.546387770314055832e-01 -6.916548014802259559e-01 0.000000000000000000e+00
5.089380098815465381e+00 -1.789144400291646786e-01 -6.995211750783650873e-01 0.000000000000000000e+00
5.152211951887260888e+00 -1.024840094703626386e-01 -7.046268581792962671e-01 0.000000000000000000e+00
5.215043804959057283e+00 -2.564912134667102564e-02 -7.069517009843849786e-01 0.000000000000000000e+00
5.277875658030852790e+00 5.128699214100659876e-02 -7.064865284011979663e-01 0.000000000000000000e+00
5.340707511102649185e+00 1.280206993015031713e-01 -7.032331762534039798e-01 0.000000000000000000e+00
5.403539364174444692e+00 2.042491672489492038e-01 -6.972044840356164119e-01 0.000000000000000000e+00
5.466371217246240199e+00 2.796715570458321309e-01 -6.884242442417706220e-01 0.000000000000000000e+00
5.529203070318036595e+00 3.539902109768364169e-01 -6.769271084670235306e-01 0.000000000000000000e+00
5.592034923389832102e+00 4.269118272678586457e-01 -6.627584506537353981e-01 0.000000000000000000e+00
5.654866776461628497e+00 4.981486176141179945e-01 -6.459741880212507281e-01 0.000000000000000000e+00
5.717698629533424004e+00 5.674194429491081770e-01 -6.266405603861816553e-01 0.000000000000000000e+00
5.780530482605219511e+00 6.344509229720635135e-01 -6.048338687441084938e-01 0.000000000000000000e+00
5.843362335677015906e+00 6.989785150551038884e-01 -5.806401741444130460e-01 0.000000000000000000e+00
5.906194188748811413e+00 7.607475582721294760e-01 -5.541549580466321734e-01 0.000000000000000000e+00
5.969026041820607809e+00 8.195142784291561400e-01 -5.254827454987585078e-01 0.000000000000000000e+00
6.031857894892403316e+00 8.750467501296818051e-01 -4.947366926246330454e-01 0.000000000000000000e+00
6.094689747964198823e+00 9.271258120782789325e-01 -4.620381400484132595e-01 0.000000000000000000e+00
6.157521601035995218e+00 9.755459320100967613e-01 -4.275161340185699710e-01 0.000000000000000000e+00
6.220353454107790725e+00 1.020116017832812805e+00 -3.913069171212983366e-01 0.000000000000000000e+00


==> data/VRRF_2.txt <==
6.283185307179586232e+00 1.107320424866578668e+00 -3.374040258700223838e-01 -6.370013970461684364e-17
6.346017160251381739e+00 1.141898294984397211e+00 -2.966698550612518748e-01 -9.063434036016057283e-18
6.408849013323177246e+00 1.171969614215619959e+00 -2.547648638701190404e-01 -6.541326159647991614e-17
6.471680866394972753e+00 1.197415704801520375e+00 -2.118544321522859153e-01 -1.070170758866050627e-17
6.534512719466768260e+00 1.218136142647768816e+00 -1.681079077778310782e-01 -6.697022129264943568e-17
6.597344572538563767e+00 1.234049153652453601e+00 -1.236979382925750270e-01 -1.217120881974153976e-17
6.660176425610359274e+00 1.245091936431102830e+00 -7.879978955709057709e-02 -6.834646460863416034e-17
6.723008278682154781e+00 1.251220910165056432e+00 -3.359065405242368102e-02 -6.895991404826535608e-17
6.785840131753950288e+00 1.252411886595048429e+00 1.175104841767800681e-02 -6.952028736521310923e-17
6.848671984825745795e+00 1.248660165481214834e+00 5.704637486821841769e-02 -4.226979740637673696e-17
6.911503837897541302e+00 1.239980553152793430e+00 1.021165653391636063e-01 -4.271760206067838932e-17
6.974335690969336810e+00 1.226407304074307314e+00 1.467837483793361930e-01 -7.086193404773002520e-17
7.037167544041132317e+00 1.207993985658841307e+00 1.908716430237714368e-01 -4.343453227685279086e-17
7.099999397112927824e+00 1.184813266861936221e+00 2.342062544941508062e-01 -4.370082844269655846e-17
7.162831250184723331e+00 1.156956631390420487e+00 2.766165608767017225e-01 -4.390419598032498299e-17
7.225663103256518838e+00 1.124534016658014224e+00 3.179351880675579944e-01 -4.404383229097682335e-17
7.288494956328314345e+00 1.087673379912581950e+00 3.579990703218825510e-01 -7.187476190955662180e-17
7.351326809400109852e+00 1.046520193247335362e+00 3.966500937998643783e-01 -4.412996060135394628e-17
7.414158662471905359e+00 1.001236869488939307e+00 4.337357205698088580e-01 -4.407611269198645598e-17
7.476990515543700866e+00 9.520021212282856471e-01 4.691095906056662601e-01 -4.395785507892273686e-17
7.539822368615496373e+00 8.990102555235419679e-01 5.026320994031890921e-01 -2.989786666312032248e-17
7.602654221687291880e+00 8.424704070589645877e-01 5.341709489351308404e-01 -2.965244212276832010e-17
7.665486074759087387e+00 7.826057127858433438e-01 5.636016697711189183e-01 -2.240586832468201120e-17
7.728317927830882894e+00 7.196524313028969111e-01 5.908081123016308833e-01 -2.203714734865259369e-17
7.791149780902678401e+00 6.538590104515200618e-01 6.156829051274401721e-01 -1.813939351205903320e-17
7.853981633974473908e+00 5.854851068056582397e-01 6.381278788054751683e-01 -1.418374409845420086e-17
7.916813487046269415e+00 5.148005609259365123e-01 6.580544532787618861e-01 -1.017211792682828272e-17
7.979645340118064922e+00 4.420843324222447634e-01 6.753839874614399053e-01 -1.304554863477160923e-17
8.042477193189860429e+00 3.676233990276022712e-01 6.900480895992014974e-01 -5.459153666336900684e-18
8.105309046261655936e+00 2.917116240281532047e-01 7.019888871802999475e-01 2.176170731728404148e-18
8.168140899333451443e+00 2.146485965190291778e-01 7.111592553319140420e-01 1.679656997033992202e-17
8.230972752405246951e+00 1.367384490630602079e-01 7.175230028004920824e-01 3.704643781911048459e-18
8.293804605477042458e+00 5.828865741849459381e-02 7.210550147820953271e-01 1.840844196091391365e-17
8.356636458548837965e+00 -2.039117292734726403e-02 7.217413520390550952e-01 1.927134119833831471e-17
8.419468311620633472e+00 -9.899052862948566622e-02 7.195793059117758794e-01 2.016772383292975120e-17
8.482300164692428979e+00 -1.771992139395943133e-01 7.145774090085772468e-01 2.109405225194776836e-17
8.545132017764224486e+00 -2.547085749069035732e-01 7.067554015313866067e-01 2.204667066032169754e-17
8.607963870836019993e+00 -3.312127174943343966e-01 6.961441533701810958e-01 2.302181950840364352e-17
8.670795723907815500e+00 -4.064097148025123118e-01 6.827855422736349711e-01 2.401565032919335420e-17
8.733627576979611007e+00 -4.800027986373019417e-01 6.667322885767772433e-01 2.502424092647928809e-17
8.796459430051406514e+00 -5.517015307182895345e-01 6.480477471379157972e-01 2.604361085395517141e-17
8.859291283123202021e+00 -6.212229489059862830e-01 6.268056573059545000e-01 5.482531273985199480e-17
8.922123136194997528e+00 -6.882926839241201300e-01 6.030898519048724093e-01 5.585414570131567691e-17
8.984954989266793035e+00 -7.526460421698216718e-01 5.769939263838667065e-01 1.370473789047481644e-18
9.047786842338588542e+00 -8.140290503383478260e-01 5.486208694388744478e-01 2.392544474101661834e-18
9.110618695410384049e+00 -8.721994577396866566e-01 5.180826565632410396e-01 5.891632411042399034e-17
9.173450548482179556e+00 -9.269276923513561917e-01 4.854998081316039826e-01 5.991551385380993095e-17
9.236282401553975063e+00 -9.779977668342960673e-01 4.510009137610356267e-01 6.089732159008654237e-17
9.299114254625770570e+00 -1.025208130936219986e+00 4.147221248265707816e-01 6.185787257266402096e-17
9.361946107697566077e+00 -1.068372466918381614e+00 3.768066171339317649e-01 7.282224714390320598e-18
9.424777960769361584e+00 -1.107320424866568231e+00 3.374040258700338191e-01 6.370013970461658480e-17
9.487609813841157091e+00 -1.141898294984387885e+00 2.966698550612635321e-01 6.457458526727363779e-17
9.550441666912952599e+00 -1.171969614215612188e+00 2.547648638701311974e-01 9.902110365221858006e-18
9.613273519984748106e+00 -1.197415704801513714e+00 2.118544321522982388e-01 1.070170758866028440e-17
9.676105373056543613e+00 -1.218136142647763709e+00 1.681079077778437070e-01 6.697022129264922614e-17
9.738937226128339120e+00 -1.234049153652450048e+00 1.236979382925877807e-01 6.768236005099917110e-17
9.801769079200134627e+00 -1.245091936431100388e+00 7.879978955710341404e-02 6.834646460863398778e-17
9.864600932271930134e+00 -1.251220910165055322e+00 3.359065405243676083e-02 6.895991404826518351e-17
9.927432785343725641e+00 -1.252411886595048651e+00 -1.175104841766502935e-02 6.952028736521296132e-17
9.990264638415521148e+00 -1.248660165481216389e+00 -5.704637486820561543e-02 9.778094863763442840e-17
1.005309649148731665e+01 -1.239980553152796539e+00 -1.021165653391508804e-01 7.047317767630717957e-17
1.011592834455911216e+01 -1.226407304074311977e+00 -1.467837483793235087e-01 4.310635843210101308e-17
1.017876019763090767e+01 -1.207993985658847080e+00 -1.908716430237590300e-01 4.343453227685270458e-17
1.024159205070270318e+01 -1.184813266861943548e+00 -2.342062544941387603e-01 7.145640405832541034e-17
1.030442390377449868e+01 -1.156956631390429147e+00 -2.766165608766898432e-01 7.165977159595384719e-17
1.036725575684629419e+01 -1.124534016658023994e+00 -3.179351880675463926e-01 4.404383229097679253e-17
1.043008760991808970e+01 -1.087673379912593052e+00 -3.579990703218713377e-01 1.636361067829877937e-17
1.049291946298988520e+01 -1.046520193247347796e+00 -3.966500937998536647e-01 4.412996060135395861e-17
1.055575131606168071e+01 -1.001236869488952852e+00 -4.337357205697985330e-01 3.019832488417203004e-17
1.061858316913347622e+01 -9.520021212283001910e-01 -4.691095906056564901e-01 3.008006727110832324e-17
1.068141502220527173e+01 -8.990102555235576220e-01 -5.026320994031797662e-01 2.989786666312038411e-17
1.074424687527706723e+01 -8.424704070589811300e-01 -5.341709489351221807e-01 2.965244212276840022e-17
1.080707872834886274e+01 -7.826057127858607743e-01 -5.636016697711108137e-01 2.240586832468210672e-17
1.086991058142065825e+01 -7.196524313029152298e-01 -5.908081123016233338e-01 2.203714734865270770e-17
1.093274243449245375e+01 -6.538590104515390466e-01 -6.156829051274333997e-01 1.813939351205915954e-17
1.099557428756424926e+01 -5.854851068056780017e-01 -6.381278788054690621e-01 1.418374409845395126e-17
1.105840614063604477e+01 -5.148005609259569404e-01 -6.580544532787565570e-01 1.017211792682844604e-17
1.112123799370784027e+01 -4.420843324222656912e-01 -6.753839874614353533e-01 6.106654730864557269e-18
1.118406984677963578e+01 -3.676233990276237540e-01 -6.900480895991977226e-01 5.459153666337093277e-18
1.124690169985143129e+01 -2.917116240281750206e-01 -7.019888871802969499e-01 -2.176170731728198844e-18
1.130973355292322680e+01 -2.146485965190512435e-01 -7.111592553319118215e-01 -2.918782162525247253e-18
1.137256540599502230e+01 -1.367384490630825511e-01 -7.175230028004907501e-01 -3.704643781910817348e-18
1.143539725906681781e+01 -5.828865741851700644e-02 -7.210550147820947720e-01 -4.530654153099216536e-18
1.149822911213861332e+01 2.039117292732485834e-02 -7.217413520390553172e-01 -1.927134119833806511e-17
1.156106096521040882e+01 9.899052862946336462e-02 -7.195793059117768786e-01 -2.016772383292949235e-17
1.162389281828220433e+01 1.771992139395720811e-01 -7.145774090085790231e-01 -2.109405225194750027e-17
1.168672467135399984e+01 2.547085749068815907e-01 -7.067554015313890492e-01 -2.204667066032142329e-17
1.174955652442579535e+01 3.312127174943127472e-01 -6.961441533701844264e-01 -2.302181950840336311e-17
1.181238837749759085e+01 4.064097148024909956e-01 -6.827855422736390789e-01 -2.401565032919307070e-17
1.187522023056938636e+01 4.800027986372813471e-01 -6.667322885767822394e-01 -2.502424092647900152e-17
1.193805208364118187e+01 5.517015307182694395e-01 -6.480477471379214593e-01 -5.379918646958379526e-17
1.200088393671297737e+01 6.212229489059669651e-01 -6.268056573059608283e-01 -2.706973712422278547e-17
1.206371578978477288e+01 6.882926839241013672e-01 -6.030898519048794038e-01 -5.585414570131538109e-17
1.212654764285656839e+01 7.526460421698035752e-01 -5.769939263838743670e-01 -5.688162502030501111e-17
1.218937949592836389e+01 8.140290503383307286e-01 -5.486208694388828855e-01 -5.790369570535920382e-17
1.225221134900015940e+01 8.721994577396705584e-01 -5.180826565632500325e-01 -5.891632411042370684e-17
1.231504320207195491e+01 9.269276923513410926e-01 -4.854998081316135861e-01 -5.991551385380964746e-17
1.237787505514375042e+01 9.779977668342820785e-01 -4.510009137610457297e-01 -6.089732159008625888e-17
1.244070690821554592e+01 1.025208130936207329e+00 -4.147221248265813842e-01 -6.185787257266374979e-17
1.250353876128734143e+01 1.068372466918369845e+00 -3.768066171339429227e-01 -7.282224714390057131e-18


==> data/VRRF_3.txt <==
1.256637061435917246e+01 1.107320424866578890e+00 -3.374040258700222172e-01 -1.276899168275843817e-16
1.262920246743096797e+01 1.141898294984397655e+00 -2.966698550612517082e-01 -9.983147268868354102e-17
1.269203432050276348e+01 1.171969614215620403e+00 -2.547648638701188739e-01 -7.311257940868172074e-17
1.275486617357455899e+01 1.197415704801520597e+00 -2.118544321522857488e-01 -1.031498354839118226e-16
1.281769802664635449e+01 1.218136142647769260e+00 -1.681079077778311337e-01 -2.351032104686543844e-17
1.288052987971815000e+01 1.234049153652454267e+00 -1.236979382925749993e-01 -5.633386464894654541e-17
1.294336173278994551e+01 1.245091936431103274e+00 -7.879978955709043831e-02 7.584575224380363119e-17
1.300619358586174101e+01 1.251220910165056877e+00 -3.359065405242365326e-02 3.987812398963951793e-17
1.306902543893353652e+01 1.252411886595048651e+00 1.175104841767803630e-02 1.132418773882460438e-16
1.313185729200533203e+01 1.248660165481215056e+00 5.704637486821836218e-02 7.382195144991538940e-17
1.319468914507712753e+01 1.239980553152793874e+00 1.021165653391638561e-01 1.158438707692004634e-16
1.325752099814892304e+01 1.226407304074307536e+00 1.467837483793363318e-01 1.559846057582885580e-16
1.332035285122071855e+01 1.207993985658841529e+00 1.908716430237715755e-01 1.941952778513738006e-16
1.338318470429251406e+01 1.184813266861936443e+00 2.342062544941509172e-01 2.026790499435099618e-16
1.344601655736430956e+01 1.156956631390420931e+00 2.766165608767016670e-01 2.369135916933739295e-16
1.350884841043610507e+01 1.124534016658014446e+00 3.179351880675579389e-01 2.413621823503342452e-16
1.357168026350790058e+01 1.087673379912582172e+00 3.579990703218825510e-01 2.715184165906934070e-16
1.363451211657969608e+01 1.046520193247335584e+00 3.966500937998643783e-01 2.996172444959872800e-16
1.369734396965149159e+01 1.001236869488939529e+00 4.337357205698088025e-01 3.117795235984311221e-16
1.376017582272328710e+01 9.520021212282857581e-01 4.691095906056662046e-01 3.357675998427726943e-16
1.382300767579508260e+01 8.990102555235421899e-01 5.026320994031889811e-01 3.299629784043802148e-16
1.388583952886687811e+01 8.424704070589646987e-01 5.341709489351307294e-01 3.637775065112640975e-16
1.394867138193867362e+01 7.826057127858430107e-01 5.636016697711183632e-01 3.886697842069818492e-16
1.401150323501046913e+01 7.196524313028965780e-01 5.908081123016303282e-01 3.908007084566526361e-16
1.407433508808226463e+01 6.538590104515196177e-01 6.156829051274395059e-01 4.049111082836448625e-16
1.413716694115406014e+01 5.854851068056576846e-01 6.381278788054743911e-01 4.166815498445673984e-16
1.419999879422585565e+01 5.148005609259359572e-01 6.580544532787609979e-01 4.207207616867802255e-16
1.426283064729765115e+01 4.420843324222440418e-01 6.753839874614390171e-01 4.225493142928022303e-16
1.432566250036944666e+01 3.676233990276015495e-01 6.900480895992006092e-01 4.435543241556110174e-16
1.438849435344124217e+01 2.917116240281523720e-01 7.019888871802989483e-01 4.421838385390686201e-16
1.445132620651303768e+01 2.146485965190282064e-01 7.111592553319129317e-01 4.462809956718959510e-16
1.451415805958483318e+01 1.367384490630593197e-01 7.175230028004909721e-01 4.490002706194343394e-16
1.457698991265662869e+01 5.828865741849352522e-02 7.210550147820941058e-01 4.365626824146083690e-16
1.463982176572842420e+01 -2.039117292734831527e-02 7.217413520390539849e-01 4.368276614398171580e-16
1.470265361880021970e+01 -9.899052862948687359e-02 7.195793059117745472e-01 4.360259127127296586e-16
1.476548547187201521e+01 -1.771992139395955068e-01 7.145774090085758035e-01 4.342701389459261575e-16
1.482831732494381072e+01 -2.547085749069048499e-01 7.067554015313851634e-01 4.039212323373371171e-16
1.489114917801560622e+01 -3.312127174943356733e-01 6.961441533701795414e-01 4.006101173875078868e-16
1.495398103108740173e+01 -4.064097148025135886e-01 6.827855422736334168e-01 3.967038245154505891e-16
1.501681288415919724e+01 -4.800027986373034405e-01 6.667322885767758001e-01 3.645717330355253838e-16
1.507964473723099275e+01 -5.517015307182908668e-01 6.480477471379143539e-01 3.876073804799340801e-16
1.514247659030278825e+01 -6.212229489059877263e-01 6.268056573059529457e-01 2.994054791317034573e-16
1.520530844337458376e+01 -6.882926839241214623e-01 6.030898519048708550e-01 3.221396493715934605e-16
1.526814029644637927e+01 -7.526460421698230041e-01 5.769939263838652632e-01 2.894057932754252446e-16
1.533097214951817477e+01 -8.140290503383494913e-01 5.486208694388731155e-01 2.568442476497919388e-16
1.539380400258997028e+01 -8.721994577396880999e-01 5.180826565632395964e-01 2.800946692705805320e-16
1.545663585566176579e+01 -9.269276923513575239e-01 4.854998081316024838e-01 2.482620740365225011e-16
1.551946770873356130e+01 -9.779977668342973995e-01 4.510009137610341834e-01 2.169832418893350183e-16
1.558229956180535680e+01 -1.025208130936221540e+00 4.147221248265693938e-01 1.863816160895639966e-16
1.564513141487715231e+01 -1.068372466918382946e+00 3.768066171339303772e-01 2.120891185049459527e-16
1.570796326794894782e+01 -1.107320424866569564e+00 3.374040258700325423e-01 1.276899168275916786e-16
1.577079512102074332e+01 -1.141898294984389439e+00 2.966698550612625329e-01 9.983147268869054216e-17
1.583362697409253883e+01 -1.171969614215613298e+00 2.547648638701299206e-01 1.286237306399462777e-16
1.589645882716433434e+01 -1.197415704801515046e+00 2.118544321522969898e-01 1.031498354839181458e-16
1.595929068023612984e+01 -1.218136142647765041e+00 1.681079077778426800e-01 2.351032104687140420e-17
1.602212253330792535e+01 -1.234049153652450936e+00 1.236979382925868232e-01 8.227134176943345010e-19
1.608495438637972086e+01 -1.245091936431101498e+00 7.879978955710245647e-02 3.517655021871723057e-17
1.614778623945151637e+01 -1.251220910165056432e+00 3.359065405243577551e-02 -9.538927522089253167e-17
1.621061809252331187e+01 -1.252411886595049761e+00 -1.175104841766582385e-02 -1.132418773882416557e-16
1.627344994559510738e+01 -1.248660165481217277e+00 -5.704637486820621911e-02 -7.382195144991150673e-17
1.633628179866690289e+01 -1.239980553152797427e+00 -1.021165653391514772e-01 -1.158438707691970614e-16
1.639911365173869839e+01 -1.226407304074312643e+00 -1.467837483793241471e-01 -1.559846057582856491e-16
1.646194550481049390e+01 -1.207993985658847969e+00 -1.908716430237593631e-01 -1.941952778513713601e-16
1.652477735788228941e+01 -1.184813266861944214e+00 -2.342062544941390656e-01 -2.304346255591369525e-16
1.658760921095408492e+01 -1.156956631390429591e+00 -2.766165608766900652e-01 -2.369135916933725490e-16
1.665044106402588042e+01 -1.124534016658024438e+00 -3.179351880675465591e-01 -2.413621823503333577e-16
1.671327291709767593e+01 -1.087673379912593496e+00 -3.579990703218713932e-01 -2.992739922063219754e-16
1.677610477016947144e+01 -1.046520193247348018e+00 -3.966500937998536092e-01 -2.996172444959874279e-16
1.683893662324126694e+01 -1.001236869488953074e+00 -4.337357205697985330e-01 -3.256573114062463677e-16
1.690176847631306245e+01 -9.520021212283001910e-01 -4.691095906056562681e-01 -3.357675998427739762e-16
1.696460032938485796e+01 -8.990102555235575110e-01 -5.026320994031794331e-01 -3.438407662121964465e-16
1.702743218245665346e+01 -8.424704070589810190e-01 -5.341709489351217366e-01 -3.637775065112664147e-16
1.709026403552844897e+01 -7.826057127858605522e-01 -5.636016697711102585e-01 -3.886697842069849060e-16
1.715309588860024448e+01 -7.196524313029148967e-01 -5.908081123016228897e-01 -3.908007084566562353e-16
1.721592774167203999e+01 -6.538590104515387136e-01 -6.156829051274327336e-01 -4.049111082836490040e-16
1.727875959474383549e+01 -5.854851068056774466e-01 -6.381278788054683959e-01 -4.166815498445645387e-16
1.734159144781563100e+01 -5.148005609259562743e-01 -6.580544532787556689e-01 -4.241902086387390165e-16
1.740442330088742651e+01 -4.420843324222650805e-01 -6.753839874614344652e-01 -4.364271021006224063e-16
1.746725515395922201e+01 -3.676233990276229768e-01 -6.900480895991968344e-01 -4.435543241556171311e-16
1.753008700703101752e+01 -2.917116240281741324e-01 -7.019888871802958397e-01 -4.421838385390750789e-16
1.759291886010281303e+01 -2.146485965190502443e-01 -7.111592553319107113e-01 -4.462809956719029522e-16
1.765575071317460853e+01 -1.367384490630815241e-01 -7.175230028004895289e-01 -4.351224828116272289e-16
1.771858256624640404e+01 -5.828865741851592397e-02 -7.210550147820935507e-01 -4.365626824146160111e-16
1.778141441931819955e+01 2.039117292732604142e-02 -7.217413520390539849e-01 -4.090720858241961824e-16
1.784424627238999506e+01 9.899052862946453035e-02 -7.195793059117755464e-01 -4.360259127127379417e-16
1.790707812546179056e+01 1.771992139395733024e-01 -7.145774090085776908e-01 -4.342701389459346871e-16
1.796990997853358607e+01 2.547085749068828675e-01 -7.067554015313877169e-01 -4.039212323373458439e-16
1.803274183160538158e+01 3.312127174943140795e-01 -6.961441533701829831e-01 -4.006101173875168108e-16
1.809557368467717708e+01 4.064097148024923833e-01 -6.827855422736377466e-01 -3.967038245154596610e-16
1.815840553774897259e+01 4.800027986372826239e-01 -6.667322885767807961e-01 -3.645717330355346036e-16
1.822123739082076810e+01 5.517015307182708828e-01 -6.480477471379200161e-01 -3.320962292486855221e-16
1.828406924389256361e+01 6.212229489059681864e-01 -6.268056573059592740e-01 -3.826722059785995163e-16
1.834690109696435911e+01 6.882926839241028105e-01 -6.030898519048779605e-01 -2.666284981403449519e-16
1.840973295003615462e+01 7.526460421698052405e-01 -5.769939263838729238e-01 -3.449169445066923900e-16
1.847256480310795013e+01 8.140290503383322829e-01 -5.486208694388814422e-01 -3.123553988810589856e-16
1.853539665617974563e+01 8.721994577396721127e-01 -5.180826565632485892e-01 -2.800946692705896532e-16
1.859822850925154114e+01 9.269276923513425359e-01 -4.854998081316120873e-01 -2.482620740365314744e-16
1.866106036232333665e+01 9.779977668342835218e-01 -4.510009137610442309e-01 -2.169832418893438683e-16
1.872389221539513215e+01 1.025208130936208661e+00 -4.147221248265798854e-01 -1.308704648583147731e-16
1.878672406846692766e+01 1.068372466918371400e+00 -3.768066171339415349e-01 -2.120891185049543097e-16


==> data/Vdq0RRF_1.txt <==
0.000000000000000000e+00 1.060660171779820971e+00 -3.535533905932741194e-01 0.000000000000000000e+00
6.283185307179586787e-02 1.075112044347143581e+00 -3.826664990966577307e-01 0.000000000000000000e+00
1.256637061435917357e-01 1.085801119554870242e+00 -4.133613419637500730e-01 0.000000000000000000e+00
1.884955592153876036e-01 1.092558824301631093e+00 -4.451538431863268364e-01 0.000000000000000000e+00
2.513274122871834715e-01 1.095278585546712424e+00 -4.775426160281878718e-01 0.000000000000000000e+00
3.141592653589793116e-01 1.093917511030573220e+00 -5.100168701935023918e-01 0.000000000000000000e+00
3.769911184307752072e-01 1.088497065711398593e+00 -5.420644672949039844e-01 0.000000000000000000e+00
4.398229715025711029e-01 1.079102733249889701e+00 -5.731799975817972737e-01 0.000000000000000000e+00
5.026548245743669430e-01 1.065882667880866830e+00 -6.028727505540408815e-01 0.000000000000000000e+00
5.654866776461627831e-01 1.049045357932483213e+00 -6.306744537596717937e-01 0.000000000000000000e+00
6.283185307179586232e-01 1.028856337840746260e+00 -6.561466577312047299e-01 0.000000000000000000e+00
6.911503837897545743e-01 1.005634000512839021e+00 -6.788876505956514817e-01 0.000000000000000000e+00
7.539822368615504145e-01 9.797445760807748094e-01 -6.985387933107292113e-01 0.000000000000000000e+00
8.168140899333462546e-01 9.515963562334390780e-01 -7.147901756167973630e-01 0.000000000000000000e+00
8.796459430051422057e-01 9.216332552127558531e-01 -7.273855035067837704e-01 0.000000000000000000e+00
9.424777960769380458e-01 8.903278090209107987e-01 -7.361261411357795659e-01 0.000000000000000000e+00
1.005309649148733886e+00 8.581737232453161557e-01 -7.408742434269717236e-01 0.000000000000000000e+00
1.068141502220529837e+00 8.256780870265725270e-01 -7.415549299708490416e-01 0.000000000000000000e+00
1.130973355292325566e+00 7.933533759598021540e-01 -7.381574659339922295e-01 0.000000000000000000e+00
1.193805208364121517e+00 7.617093700483740237e-01 -7.307354313538091395e-01 0.000000000000000000e+00
1.256637061435917246e+00 7.312451141687245082e-01 -7.194058761493378196e-01 0.000000000000000000e+00
1.319468914507713198e+00 7.024410478345398667e-01 -7.043474741741009293e-01 0.000000000000000000e+00
1.382300767579509149e+00 6.757514283786253406e-01 -6.857977054227014646e-01 0.000000000000000000e+00
1.445132620651304878e+00 6.515971670434065333e-01 -6.640491108294437339e-01 0.000000000000000000e+00
1.507964473723100829e+00 6.303591909591963471e-01 -6.394446787230437801e-01 0.000000000000000000e+00
1.570796326794896780e+00 6.123724356957944703e-01 -6.123724356957949144e-01 0.000000000000000000e+00
1.633628179866692509e+00 5.979205631284718603e-01 -5.832593271924111367e-01 0.000000000000000000e+00
1.696460032938488460e+00 5.872314879207450877e-01 -5.525644843253189054e-01 0.000000000000000000e+00
1.759291886010284411e+00 5.804737831739843479e-01 -5.207719831027423085e-01 0.000000000000000000e+00
1.822123739082080141e+00 5.777540219289027945e-01 -4.883832102608813841e-01 0.000000000000000000e+00
1.884955592153876092e+00 5.791150964450422212e-01 -4.559089560955665865e-01 0.000000000000000000e+00
1.947787445225671821e+00 5.845355417642167373e-01 -4.238613589941651050e-01 0.000000000000000000e+00
2.010619298297467772e+00 5.939298742257254071e-01 -3.927458287072714271e-01 0.000000000000000000e+00
2.073451151369263723e+00 6.071499395947488331e-01 -3.630530757350282078e-01 0.000000000000000000e+00
2.136283004441059674e+00 6.239872495431324495e-01 -3.352513725293975178e-01 0.000000000000000000e+00
2.199114857512855181e+00 6.441762696348689587e-01 -3.097791685578648035e-01 0.000000000000000000e+00
2.261946710584651132e+00 6.673986069627763085e-01 -2.870381756934176076e-01 0.000000000000000000e+00
2.324778563656447083e+00 6.932880313948406314e-01 -2.673870329783394895e-01 0.000000000000000000e+00
2.387610416728243035e+00 7.214362512421765850e-01 -2.511356506722719484e-01 0.000000000000000000e+00
2.450442269800038986e+00 7.513993522628594768e-01 -2.385403227822857075e-01 0.000000000000000000e+00
2.513274122871834493e+00 7.827047984547044202e-01 -2.297996851532898011e-01 0.000000000000000000e+00
2.576105975943630444e+00 8.148588842302992852e-01 -2.250515828620974212e-01 0.000000000000000000e+00
2.638937829015426395e+00 8.473545204490429139e-01 -2.243708963182197147e-01 0.000000000000000000e+00
2.701769682087222346e+00 8.796792315158132869e-01 -2.277683603550769154e-01 0.000000000000000000e+00
2.764601535159018297e+00 9.113232374272413061e-01 -2.351903949352605050e-01 0.000000000000000000e+00
2.827433388230814248e+00 9.417874933068910437e-01 -2.465199501397312698e-01 0.000000000000000000e+00
2.890265241302609756e+00 9.705915596410756851e-01 -2.615783521149680491e-01 0.000000000000000000e+00
2.953097094374405707e+00 9.972811790969904333e-01 -2.801281208663672917e-01 0.000000000000000000e+00
3.015928947446201658e+00 1.021435440432209019e+00 -3.018767154596255775e-01 0.000000000000000000e+00
3.078760800517997609e+00 1.042673416516418872e+00 -3.264811475660256979e-01 0.000000000000000000e+00
3.141592653589793560e+00 1.060660171779820971e+00 -3.535533905932742305e-01 0.000000000000000000e+00
3.204424506661589067e+00 1.075112044347143581e+00 -3.826664990966577307e-01 0.000000000000000000e+00
3.267256359733385018e+00 1.085801119554870464e+00 -4.133613419637500730e-01 0.000000000000000000e+00
3.330088212805180969e+00 1.092558824301631315e+00 -4.451538431863268919e-01 0.000000000000000000e+00
3.392920065876976921e+00 1.095278585546712424e+00 -4.775426160281881494e-01 0.000000000000000000e+00
3.455751918948772872e+00 1.093917511030572998e+00 -5.100168701935026139e-01 0.000000000000000000e+00
3.518583772020568823e+00 1.088497065711399037e+00 -5.420644672949039844e-01 0.000000000000000000e+00
3.581415625092364330e+00 1.079102733249890145e+00 -5.731799975817971626e-01 0.000000000000000000e+00
3.644247478164160281e+00 1.065882667880866830e+00 -6.028727505540409926e-01 0.000000000000000000e+00
3.707079331235956232e+00 1.049045357932482769e+00 -6.306744537596717937e-01 0.000000000000000000e+00
3.769911184307752183e+00 1.028856337840746482e+00 -6.561466577312048409e-01 0.000000000000000000e+00
3.832743037379548134e+00 1.005634000512839243e+00 -6.788876505956515928e-01 0.000000000000000000e+00
3.895574890451343641e+00 9.797445760807750315e-01 -6.985387933107293224e-01 0.000000000000000000e+00
3.958406743523139593e+00 9.515963562334390780e-01 -7.147901756167973630e-01 0.000000000000000000e+00
4.021238596594935544e+00 9.216332552127557420e-01 -7.273855035067837704e-01 0.000000000000000000e+00
4.084070449666731051e+00 8.903278090209109097e-01 -7.361261411357796769e-01 0.000000000000000000e+00
4.146902302738527446e+00 8.581737232453159336e-01 -7.408742434269717236e-01 0.000000000000000000e+00
4.209734155810322953e+00 8.256780870265725270e-01 -7.415549299708489306e-01 0.000000000000000000e+00
4.272566008882119348e+00 7.933533759598019319e-01 -7.381574659339922295e-01 0.000000000000000000e+00
4.335397861953914855e+00 7.617093700483741348e-01 -7.307354313538091395e-01 0.000000000000000000e+00
4.398229715025710362e+00 7.312451141687246192e-01 -7.194058761493378196e-01 0.000000000000000000e+00
4.461061568097506758e+00 7.024410478345395337e-01 -7.043474741741008183e-01 0.000000000000000000e+00
4.523893421169302265e+00 6.757514283786252296e-01 -6.857977054227014646e-01 0.000000000000000000e+00
4.586725274241098660e+00 6.515971670434065333e-01 -6.640491108294436229e-01 0.000000000000000000e+00
4.649557127312894167e+00 6.303591909591963471e-01 -6.394446787230438911e-01 0.000000000000000000e+00
4.712388980384689674e+00 6.123724356957946924e-01 -6.123724356957952475e-01 0.000000000000000000e+00
4.775220833456486069e+00 5.979205631284716382e-01 -5.832593271924109146e-01 0.000000000000000000e+00
4.838052686528281576e+00 5.872314879207450877e-01 -5.525644843253187943e-01 0.000000000000000000e+00
4.900884539600077971e+00 5.804737831739843479e-01 -5.207719831027423085e-01 0.000000000000000000e+00
4.963716392671873479e+00 5.777540219289029055e-01 -4.883832102608814396e-01 0.000000000000000000e+00
5.026548245743668986e+00 5.791150964450424432e-01 -4.559089560955671971e-01 0.000000000000000000e+00
5.089380098815465381e+00 5.845355417642165152e-01 -4.238613589941646609e-01 0.000000000000000000e+00
5.152211951887260888e+00 5.939298742257254071e-01 -3.927458287072714826e-01 0.000000000000000000e+00
5.215043804959057283e+00 6.071499395947489441e-01 -3.630530757350284299e-01 0.000000000000000000e+00
5.277875658030852790e+00 6.239872495431323385e-01 -3.352513725293976288e-01 0.000000000000000000e+00
5.340707511102649185e+00 6.441762696348691808e-01 -3.097791685578636933e-01 0.000000000000000000e+00
5.403539364174444692e+00 6.673986069627763085e-01 -2.870381756934171080e-01 0.000000000000000000e+00
5.466371217246240199e+00 6.932880313948406314e-01 -2.673870329783395450e-01 0.000000000000000000e+00
5.529203070318036595e+00 7.214362512421766960e-01 -2.511356506722721704e-01 0.000000000000000000e+00
5.592034923389832102e+00 7.513993522628594768e-01 -2.385403227822857075e-01 0.000000000000000000e+00
5.654866776461628497e+00 7.827047984547048642e-01 -2.297996851532888019e-01 0.000000000000000000e+00
5.717698629533424004e+00 8.148588842302995072e-01 -2.250515828620969216e-01 0.000000000000000000e+00
5.780530482605219511e+00 8.473545204490429139e-01 -2.243708963182197147e-01 0.000000000000000000e+00
5.843362335677015906e+00 8.796792315158132869e-01 -2.277683603550773039e-01 0.000000000000000000e+00
5.906194188748811413e+00 9.113232374272413061e-01 -2.351903949352605605e-01 0.000000000000000000e+00
5.969026041820607809e+00 9.417874933068912657e-01 -2.465199501397310478e-01 0.000000000000000000e+00
6.031857894892403316e+00 9.705915596410759072e-01 -2.615783521149678270e-01 0.000000000000000000e+00
6.094689747964198823e+00 9.972811790969904333e-01 -2.801281208663672917e-01 0.000000000000000000e+00
6.157521601035995218e+00 1.021435440432208797e+00 -3.018767154596259661e-01 0.000000000000000000e+00
6.220353454107790725e+00 1.042673416516418872e+00 -3.264811475660256423e-01 0.000000000000000000e+00


==> data/Vdq0RRF_2.txt <==
6.283185307179586232e+00 1.107320424866578668e+00 -3.374040258700221062e-01 -6.370013970461684364e-17
6.346017160251381739e+00 1.121016965213117444e+00 -3.677848320617774225e-01 -9.063434036016057283e-18
6.408849013323177246e+00 1.130797779569762129e+00 -3.996427082126795538e-01 -6.541326159647991614e-17
6.471680866394972753e+00 1.136508618651333569e+00 -4.324752365848557600e-01 -1.070170758866050627e-17
6.534512719466768260e+00 1.138059419114024973e+00 -4.657646285926752006e-01 -6.697022129264943568e-17
6.597344572538563767e+00 1.135425723908136897e+00 -4.989858906380558734e-01 -1.217120881974153976e-17
6.660176425610359274e+00 1.128649067980359355e+00 -5.316151035731219165e-01 -6.834646460863416034e-17
6.723008278682154781e+00 1.117836323242851426e+00 -5.631376852181403381e-01 -6.895991404826535608e-17
6.785840131753950288e+00 1.103158013139344140e+00 -5.930565056298917614e-01 -6.952028736521310923e-17
6.848671984825745795e+00 1.084845623388567049e+00 -6.208997271378459137e-01 -4.226979740637673696e-17
6.911503837897541302e+00 1.063187951316181268e+00 -6.462282455060879283e-01 -4.271760206067838932e-17
6.974335690969336810e+00 1.038526551348434968e+00 -6.686426148694273319e-01 -7.086193404773002520e-17
7.037167544041132317e+00 1.011250348494825424e+00 -6.877893472333088676e-01 -4.343453227685279086e-17
7.099999397112927824e+00 9.817895047683679044e-01 -7.033664871906506466e-01 -4.370082844269655846e-17
7.162831250184723331e+00 9.506086352736836664e-01 -7.151283739389928673e-01 -4.390419598032498299e-17
7.225663103256518838e+00 9.181994809492525222e-01 -7.228895154981040960e-01 -4.404383229097682335e-17
7.288494956328314345e+00 8.850731535190607957e-01 -7.265275140293153688e-01 -7.187476190955662180e-17
7.351326809400109852e+00 8.517520749553917359e-01 -7.259849961225549597e-01 -4.412996060135394628e-17
7.414158662471905359e+00 8.187617385722417707e-01 -7.212705176092966131e-01 -4.407611269198645598e-17
7.476990515543700866e+00 7.866224216818449300e-01 -7.124584286319877169e-01 -4.395785507892273686e-17
7.539822368615496373e+00 7.558409805106599544e-01 -6.996877010978868050e-01 -2.989786666312032248e-17
7.602654221687291880e+00 7.269028567738980984e-01 -6.831597370090698451e-01 -2.965244212276832010e-17
7.665486074759087387e+00 7.002644219696854133e-01 -6.631351922325444681e-01 -2.240586832468201120e-17
7.728317927830882894e+00 6.763457801279137982e-01 -6.399298658015196706e-01 -2.203714734865259369e-17
7.791149780902678401e+00 6.555241425187321447e-01 -6.139097195760028214e-01 -1.813939351205903320e-17
7.853981633974473908e+00 6.381278788054804973e-01 -5.854851068056523555e-01 -1.418374409845420086e-17
7.916813487046269415e+00 6.244313384589412763e-01 -5.551043006138972613e-01 -1.017211792682828272e-17
7.979645340118064922e+00 6.146505241022959254e-01 -5.232464244629954075e-01 -1.304554863477160923e-17
8.042477193189860429e+00 6.089396850207240419e-01 -4.904138960908191458e-01 -5.459153666336900684e-18
8.105309046261655936e+00 6.073888845580317497e-01 -4.571245040829997053e-01 2.176170731728404148e-18
8.168140899333451443e+00 6.100225797639192704e-01 -4.239032420376190879e-01 1.679656997033992202e-17
8.230972752405246951e+00 6.167992356916962571e-01 -3.912740291025529338e-01 3.704643781911048459e-18
8.293804605477042458e+00 6.276119804292037418e-01 -3.597514474575342347e-01 1.840844196091391365e-17
8.356636458548837965e+00 6.422902905327106948e-01 -3.298326270457825338e-01 1.927134119833831471e-17
8.419468311620633472e+00 6.606026802834873424e-01 -3.019894055378281594e-01 2.016772383292975120e-17
8.482300164692428979e+00 6.822603523558725680e-01 -2.766608871695857563e-01 2.109405225194776836e-17
8.545132017764224486e+00 7.069217523236184242e-01 -2.542465178062461306e-01 2.204667066032169754e-17
8.607963870836019993e+00 7.341979551772277457e-01 -2.350997854423640954e-01 2.302181950840364352e-17
8.670795723907815500e+00 7.636587989036849322e-01 -2.195226454850217612e-01 2.401565032919335420e-17
8.733627576979611007e+00 7.948396683983687261e-01 -2.077607587366787079e-01 2.502424092647928809e-17
8.796459430051406514e+00 8.272488227227998703e-01 -1.999996171775671461e-01 2.604361085395517141e-17
8.859291283123202021e+00 8.603751501529914858e-01 -1.963616186463550961e-01 5.482531273985199480e-17
8.922123136194997528e+00 8.936962287166607677e-01 -1.969041365531150056e-01 5.585414570131567691e-17
8.984954989266793035e+00 9.266865650998108439e-01 -2.016186150663725751e-01 1.370473789047481644e-18
9.047786842338588542e+00 9.588258819902075736e-01 -2.104307040436810272e-01 2.392544474101661834e-18
9.110618695410384049e+00 9.896073231613928822e-01 -2.232014315777813840e-01 5.891632411042399034e-17
9.173450548482179556e+00 1.018545446898154960e+00 -2.397293956665978165e-01 5.991551385380993095e-17
9.236282401553975063e+00 1.045183881702368200e+00 -2.597539404431228882e-01 6.089732159008654237e-17
9.299114254625770570e+00 1.069102523544140038e+00 -2.829592668741471861e-01 6.185787257266402096e-17
9.361946107697566077e+00 1.089924161153322357e+00 -3.089794130996634802e-01 7.282224714390320598e-18
9.424777960769361584e+00 1.107320424866574449e+00 -3.374040258700137240e-01 6.370013970461658480e-17
9.487609813841157091e+00 1.121016965213113892e+00 -3.677848320617684852e-01 6.457458526727363779e-17
9.550441666912952599e+00 1.130797779569760131e+00 -3.996427082126703390e-01 9.902110365221858006e-18
9.613273519984748106e+00 1.136508618651332236e+00 -4.324752365848463231e-01 1.070170758866028440e-17
9.676105373056543613e+00 1.138059419114025417e+00 -4.657646285926657637e-01 6.697022129264922614e-17
9.738937226128339120e+00 1.135425723908138673e+00 -4.989858906380465475e-01 6.768236005099917110e-17
9.801769079200134627e+00 1.128649067980361798e+00 -5.316151035731127017e-01 6.834646460863398778e-17
9.864600932271930134e+00 1.117836323242854979e+00 -5.631376852181317894e-01 6.895991404826518351e-17
9.927432785343725641e+00 1.103158013139348581e+00 -5.930565056298835458e-01 6.952028736521296132e-17
9.990264638415521148e+00 1.084845623388572600e+00 -6.208997271378382532e-01 9.778094863763442840e-17
1.005309649148731665e+01 1.063187951316187707e+00 -6.462282455060810449e-01 7.047317767630717957e-17
1.011592834455911216e+01 1.038526551348442517e+00 -6.686426148694215588e-01 4.310635843210101308e-17
1.017876019763090767e+01 1.011250348494833418e+00 -6.877893472333036495e-01 4.343453227685270458e-17
1.024159205070270318e+01 9.817895047683766752e-01 -7.033664871906465388e-01 7.145640405832541034e-17
1.030442390377449868e+01 9.506086352736927703e-01 -7.151283739389900918e-01 7.165977159595384719e-17
1.036725575684629419e+01 9.181994809492617371e-01 -7.228895154981024307e-01 4.404383229097679253e-17
1.043008760991808970e+01 8.850731535190703436e-01 -7.265275140293150358e-01 1.636361067829877937e-17
1.049291946298988520e+01 8.517520749554012838e-01 -7.259849961225557369e-01 4.412996060135395861e-17
1.055575131606168071e+01 8.187617385722509855e-01 -7.212705176092986115e-01 3.019832488417203004e-17
1.061858316913347622e+01 7.866224216818538117e-01 -7.124584286319907145e-01 3.008006727110832324e-17
1.068141502220527173e+01 7.558409805106685031e-01 -6.996877010978910238e-01 2.989786666312038411e-17
1.074424687527706723e+01 7.269028567739060920e-01 -6.831597370090749521e-01 2.965244212276840022e-17
1.080707872834886274e+01 7.002644219696926298e-01 -6.631351922325504633e-01 2.240586832468210672e-17
1.086991058142065825e+01 6.763457801279201265e-01 -6.399298658015266650e-01 2.203714734865270770e-17
1.093274243449245375e+01 6.555241425187375848e-01 -6.139097195760104819e-01 1.813939351205915954e-17
1.099557428756424926e+01 6.381278788054849382e-01 -5.854851068056606822e-01 1.418374409845395126e-17
1.105840614063604477e+01 6.244313384589448290e-01 -5.551043006139061431e-01 1.017211792682844604e-17
1.112123799370784027e+01 6.146505241022981458e-01 -5.232464244630046224e-01 6.106654730864557269e-18
1.118406984677963578e+01 6.089396850207249301e-01 -4.904138960908286382e-01 5.459153666337093277e-18
1.124690169985143129e+01 6.073888845580316387e-01 -4.571245040830091977e-01 -2.176170731728198844e-18
1.130973355292322680e+01 6.100225797639179381e-01 -4.239032420376285248e-01 -2.918782162525247253e-18
1.137256540599502230e+01 6.167992356916937036e-01 -3.912740291025621486e-01 -3.704643781910817348e-18
1.143539725906681781e+01 6.276119804292003002e-01 -3.597514474575430610e-01 -4.530654153099216536e-18
1.149822911213861332e+01 6.422902905327059209e-01 -3.298326270457908049e-01 -1.927134119833806511e-17
1.156106096521040882e+01 6.606026802834815692e-01 -3.019894055378357089e-01 -2.016772383292949235e-17
1.162389281828220433e+01 6.822603523558659067e-01 -2.766608871695925842e-01 -2.109405225194750027e-17
1.168672467135399984e+01 7.069217523236108747e-01 -2.542465178062518483e-01 -2.204667066032142329e-17
1.174955652442579535e+01 7.341979551772194190e-01 -2.350997854423689526e-01 -2.302181950840336311e-17
1.181238837749759085e+01 7.636587989036760504e-01 -2.195226454850255915e-01 -2.401565032919307070e-17
1.187522023056938636e+01 7.948396683983597333e-01 -2.077607587366815944e-01 -2.502424092647900152e-17
1.193805208364118187e+01 8.272488227227905444e-01 -1.999996171775687559e-01 -5.379918646958379526e-17
1.200088393671297737e+01 8.603751501529821599e-01 -1.963616186463554292e-01 -2.706973712422278547e-17
1.206371578978477288e+01 8.936962287166512198e-01 -1.969041365531141730e-01 -5.585414570131538109e-17
1.212654764285656839e+01 9.266865650998012960e-01 -2.016186150663706877e-01 -5.688162502030501111e-17
1.218937949592836389e+01 9.588258819901986918e-01 -2.104307040436780296e-01 -5.790369570535920382e-17
1.225221134900015940e+01 9.896073231613844445e-01 -2.232014315777772206e-01 -5.891632411042370684e-17
1.231504320207195491e+01 1.018545446898147189e+00 -2.397293956665926817e-01 -5.991551385380964746e-17
1.237787505514375042e+01 1.045183881702360873e+00 -2.597539404431167265e-01 -6.089732159008625888e-17
1.244070690821554592e+01 1.069102523544133820e+00 -2.829592668741401917e-01 -6.185787257266374979e-17
1.250353876128734143e+01 1.089924161153316806e+00 -3.089794130996558752e-01 -7.282224714390057131e-18


==> data/Vdq0RRF_3.txt <==
1.256637061435917246e+01 1.107320424866579112e+00 -3.374040258700216621e-01 -1.276899168275843817e-16
1.262920246743096797e+01 1.121016965213118111e+00 -3.677848320617770894e-01 -9.983147268868354102e-17
1.269203432050276348e+01 1.130797779569762795e+00 -3.996427082126791097e-01 -7.311257940868172074e-17
1.275486617357455899e+01 1.136508618651333791e+00 -4.324752365848554270e-01 -1.031498354839118226e-16
1.281769802664635449e+01 1.138059419114025861e+00 -4.657646285926750895e-01 -2.351032104686543844e-17
1.288052987971815000e+01 1.135425723908137785e+00 -4.989858906380557069e-01 -5.633386464894654541e-17
1.294336173278994551e+01 1.128649067980360021e+00 -5.316151035731216945e-01 7.584575224380363119e-17
1.300619358586174101e+01 1.117836323242851870e+00 -5.631376852181402271e-01 3.987812398963951793e-17
1.306902543893353652e+01 1.103158013139344362e+00 -5.930565056298916504e-01 1.132418773882460438e-16
1.313185729200533203e+01 1.084845623388567271e+00 -6.208997271378458027e-01 7.382195144991538940e-17
1.319468914507712753e+01 1.063187951316181712e+00 -6.462282455060877062e-01 1.158438707692004634e-16
1.325752099814892304e+01 1.038526551348435412e+00 -6.686426148694271099e-01 1.559846057582885580e-16
1.332035285122071855e+01 1.011250348494825868e+00 -6.877893472333085345e-01 1.941952778513738006e-16
1.338318470429251406e+01 9.817895047683683485e-01 -7.033664871906504246e-01 2.026790499435099618e-16
1.344601655736430956e+01 9.506086352736841105e-01 -7.151283739389928673e-01 2.369135916933739295e-16
1.350884841043610507e+01 9.181994809492528553e-01 -7.228895154981040960e-01 2.413621823503342452e-16
1.357168026350790058e+01 8.850731535190611288e-01 -7.265275140293152578e-01 2.715184165906934070e-16
1.363451211657969608e+01 8.517520749553920689e-01 -7.259849961225549597e-01 2.996172444959872800e-16
1.369734396965149159e+01 8.187617385722418817e-01 -7.212705176092966131e-01 3.117795235984311221e-16
1.376017582272328710e+01 7.866224216818450410e-01 -7.124584286319876059e-01 3.357675998427726943e-16
1.382300767579508260e+01 7.558409805106600654e-01 -6.996877010978868050e-01 3.299629784043802148e-16
1.388583952886687811e+01 7.269028567738980984e-01 -6.831597370090697341e-01 3.637775065112640975e-16
1.394867138193867362e+01 7.002644219696850802e-01 -6.631351922325441350e-01 3.886697842069818492e-16
1.401150323501046913e+01 6.763457801279133541e-01 -6.399298658015192265e-01 3.908007084566526361e-16
1.407433508808226463e+01 6.555241425187315896e-01 -6.139097195760022663e-01 4.049111082836448625e-16
1.413716694115406014e+01 6.381278788054799422e-01 -5.854851068056516894e-01 4.166815498445673984e-16
1.419999879422585565e+01 6.244313384589407212e-01 -5.551043006138965952e-01 4.207207616867802255e-16
1.426283064729765115e+01 6.146505241022952593e-01 -5.232464244629944083e-01 4.225493142928022303e-16
1.432566250036944666e+01 6.089396850207233758e-01 -4.904138960908180911e-01 4.435543241556110174e-16
1.438849435344124217e+01 6.073888845580311946e-01 -4.571245040829985395e-01 4.421838385390686201e-16
1.445132620651303768e+01 6.100225797639186043e-01 -4.239032420376176447e-01 4.462809956718959510e-16
1.451415805958483318e+01 6.167992356916957020e-01 -3.912740291025514905e-01 4.490002706194343394e-16
1.457698991265662869e+01 6.276119804292031867e-01 -3.597514474575326249e-01 4.365626824146083690e-16
1.463982176572842420e+01 6.422902905327102507e-01 -3.298326270457809795e-01 4.368276614398171580e-16
1.470265361880021970e+01 6.606026802834867873e-01 -3.019894055378262165e-01 4.360259127127296586e-16
1.476548547187201521e+01 6.822603523558722349e-01 -2.766608871695837579e-01 4.342701389459261575e-16
1.482831732494381072e+01 7.069217523236182021e-01 -2.542465178062440212e-01 4.039212323373371171e-16
1.489114917801560622e+01 7.341979551772275236e-01 -2.350997854423618749e-01 4.006101173875078868e-16
1.495398103108740173e+01 7.636587989036848212e-01 -2.195226454850195408e-01 3.967038245154505891e-16
1.501681288415919724e+01 7.948396683983690592e-01 -2.077607587366764319e-01 3.645717330355253838e-16
1.507964473723099275e+01 8.272488227228000923e-01 -1.999996171775648701e-01 3.876073804799340801e-16
1.514247659030278825e+01 8.603751501529919299e-01 -1.963616186463528757e-01 2.994054791317034573e-16
1.520530844337458376e+01 8.936962287166612118e-01 -1.969041365531127297e-01 3.221396493715934605e-16
1.526814029644637927e+01 9.266865650998115100e-01 -2.016186150663705212e-01 2.894057932754252446e-16
1.533097214951817477e+01 9.588258819902089058e-01 -2.104307040436789733e-01 2.568442476497919388e-16
1.539380400258997028e+01 9.896073231613939925e-01 -2.232014315777793301e-01 2.800946692705805320e-16
1.545663585566176579e+01 1.018545446898156071e+00 -2.397293956665957904e-01 2.482620740365225011e-16
1.551946770873356130e+01 1.045183881702369089e+00 -2.597539404431209453e-01 2.169832418893350183e-16
1.558229956180535680e+01 1.069102523544141592e+00 -2.829592668741452988e-01 1.863816160895639966e-16
1.564513141487715231e+01 1.089924161153323467e+00 -3.089794130996617594e-01 2.120891185049459527e-16
1.570796326794894782e+01 1.107320424866575781e+00 -3.374040258700121697e-01 1.276899168275916786e-16
1.577079512102074332e+01 1.121016965213115668e+00 -3.677848320617673195e-01 9.983147268869054216e-17
1.583362697409253883e+01 1.130797779569761463e+00 -3.996427082126689512e-01 1.286237306399462777e-16
1.589645882716433434e+01 1.136508618651334013e+00 -4.324752365848451019e-01 1.031498354839181458e-16
1.595929068023612984e+01 1.138059419114027193e+00 -4.657646285926648755e-01 2.351032104687140420e-17
1.602212253330792535e+01 1.135425723908139783e+00 -4.989858906380456594e-01 8.227134176943345010e-19
1.608495438637972086e+01 1.128649067980363352e+00 -5.316151035731120356e-01 3.517655021871723057e-17
1.614778623945151637e+01 1.117836323242856533e+00 -5.631376852181311232e-01 -9.538927522089253167e-17
1.621061809252331187e+01 1.103158013139350135e+00 -5.930565056298832127e-01 -1.132418773882416557e-16
1.627344994559510738e+01 1.084845623388573710e+00 -6.208997271378379201e-01 -7.382195144991150673e-17
1.633628179866690289e+01 1.063187951316189039e+00 -6.462282455060808228e-01 -1.158438707691970614e-16
1.639911365173869839e+01 1.038526551348443627e+00 -6.686426148694211147e-01 -1.559846057582856491e-16
1.646194550481049390e+01 1.011250348494834528e+00 -6.877893472333038716e-01 -1.941952778513713601e-16
1.652477735788228941e+01 9.817895047683775633e-01 -7.033664871906465388e-01 -2.304346255591369525e-16
1.658760921095408492e+01 9.506086352736934364e-01 -7.151283739389900918e-01 -2.369135916933725490e-16
1.665044106402588042e+01 9.181994809492624032e-01 -7.228895154981024307e-01 -2.413621823503333577e-16
1.671327291709767593e+01 8.850731535190707877e-01 -7.265275140293151468e-01 -2.992739922063219754e-16
1.677610477016947144e+01 8.517520749554015058e-01 -7.259849961225558479e-01 -2.996172444959874279e-16
1.683893662324126694e+01 8.187617385722513186e-01 -7.212705176092986115e-01 -3.256573114062463677e-16
1.690176847631306245e+01 7.866224216818538117e-01 -7.124584286319907145e-01 -3.357675998427739762e-16
1.696460032938485796e+01 7.558409805106682811e-01 -6.996877010978908018e-01 -3.438407662121964465e-16
1.702743218245665346e+01 7.269028567739057589e-01 -6.831597370090747301e-01 -3.637775065112664147e-16
1.709026403552844897e+01 7.002644219696920747e-01 -6.631351922325502413e-01 -3.886697842069849060e-16
1.715309588860024448e+01 6.763457801279197934e-01 -6.399298658015262209e-01 -3.908007084566562353e-16
1.721592774167203999e+01 6.555241425187370297e-01 -6.139097195760100378e-01 -4.049111082836490040e-16
1.727875959474383549e+01 6.381278788054843831e-01 -5.854851068056600161e-01 -4.166815498445645387e-16
1.734159144781563100e+01 6.244313384589440519e-01 -5.551043006139052549e-01 -4.241902086387390165e-16
1.740442330088742651e+01 6.146505241022974797e-01 -5.232464244630037342e-01 -4.364271021006224063e-16
1.746725515395922201e+01 6.089396850207244860e-01 -4.904138960908275835e-01 -4.435543241556171311e-16
1.753008700703101752e+01 6.073888845580308615e-01 -4.571245040830079764e-01 -4.421838385390750789e-16
1.759291886010281303e+01 6.100225797639171610e-01 -4.239032420376270260e-01 -4.462809956719029522e-16
1.765575071317460853e+01 6.167992356916931485e-01 -3.912740291025605943e-01 -4.351224828116272289e-16
1.771858256624640404e+01 6.276119804291996340e-01 -3.597514474575414511e-01 -4.365626824146160111e-16
1.778141441931819955e+01 6.422902905327055878e-01 -3.298326270457889731e-01 -4.090720858241961824e-16
1.784424627238999506e+01 6.606026802834812361e-01 -3.019894055378338216e-01 -4.360259127127379417e-16
1.790707812546179056e+01 6.822603523558655736e-01 -2.766608871695906968e-01 -4.342701389459346871e-16
1.796990997853358607e+01 7.069217523236107636e-01 -2.542465178062499609e-01 -4.039212323373458439e-16
1.803274183160538158e+01 7.341979551772194190e-01 -2.350997854423668432e-01 -4.006101173875168108e-16
1.809557368467717708e+01 7.636587989036762725e-01 -2.195226454850235931e-01 -3.967038245154596610e-16
1.815840553774897259e+01 7.948396683983598443e-01 -2.077607587366793185e-01 -3.645717330355346036e-16
1.822123739082076810e+01 8.272488227227909885e-01 -1.999996171775665355e-01 -3.320962292486855221e-16
1.828406924389256361e+01 8.603751501529823820e-01 -1.963616186463531532e-01 -3.826722059785995163e-16
1.834690109696435911e+01 8.936962287166517749e-01 -1.969041365531119525e-01 -2.666284981403449519e-16
1.840973295003615462e+01 9.266865650998021842e-01 -2.016186150663684673e-01 -3.449169445066923900e-16
1.847256480310795013e+01 9.588258819901995800e-01 -2.104307040436759202e-01 -3.123553988810589856e-16
1.853539665617974563e+01 9.896073231613854437e-01 -2.232014315777751112e-01 -2.800946692705896532e-16
1.859822850925154114e+01 1.018545446898148077e+00 -2.397293956665906278e-01 -2.482620740365314744e-16
1.866106036232333665e+01 1.045183881702362205e+00 -2.597539404431147281e-01 -2.169832418893438683e-16
1.872389221539513215e+01 1.069102523544134931e+00 -2.829592668741381933e-01 -1.308704648583147731e-16
1.878672406846692766e+01 1.089924161153318360e+00 -3.089794130996541544e-01 -2.120891185049543097e-16


==> data/Vdq0_1.txt <==
0.000000000000000000e+00 1.000000000000000000e+00 -3.435041992611048480e-17 0.000000000000000000e+00
6.283185307179586787e-02 1.000000000000000000e+00 1.249000902703301108e-16 0.000000000000000000e+00
1.256637061435917357e-01 1.000000000000000000e+00 8.326672684688674053e-17 0.000000000000000000e+00
1.884955592153876036e-01 1.000000000000000000e+00 -2.220446049250313081e-16 0.000000000000000000e+00
2.513274122871834715e-01 9.999999999999998890e-01 -5.551115123125782702e-17 0.000000000000000000e+00
3.141592653589793116e-01 9.999999999999998890e-01 5.551115123125782702e-17 0.000000000000000000e+00
3.769911184307752072e-01 1.000000000000000000e+00 5.551115123125782702e-17 0.000000000000000000e+00
4.398229715025711029e-01 9.999999999999998890e-01 5.551115123125782702e-17 0.000000000000000000e+00
5.026548245743669430e-01 9.999999999999998890e-01 5.551115123125782702e-17 0.000000000000000000e+00
5.654866776461627831e-01 9.999999999999997780e-01 -1.110223024625156540e-16 0.000000000000000000e+00
6.283185307179586232e-01 9.999999999999997780e-01 -5.551115123125782702e-17 0.000000000000000000e+00
6.911503837897545743e-01 9.999999999999997780e-01 5.551115123125782702e-17 0.000000000000000000e+00
7.539822368615504145e-01 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.168140899333462546e-01 9.999999999999998890e-01 1.110223024625156540e-16 0.000000000000000000e+00
8.796459430051422057e-01 9.999999999999997780e-01 5.551115123125782702e-17 0.000000000000000000e+00
9.424777960769380458e-01 9.999999999999997780e-01 0.000000000000000000e+00 0.000000000000000000e+00
1.005309649148733886e+00 9.999999999999998890e-01 5.551115123125782702e-17 0.000000000000000000e+00
1.068141502220529837e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.130973355292325566e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.193805208364121517e+00 9.999999999999998890e-01 5.551115123125782702e-17 0.000000000000000000e+00
1.256637061435917246e+00 9.999999999999997780e-01 5.551115123125782702e-17 0.000000000000000000e+00
1.319468914507713198e+00 9.999999999999998890e-01 5.551115123125782702e-17 0.000000000000000000e+00
1.382300767579509149e+00 9.999999999999998890e-01 2.775557561562891351e-17 0.000000000000000000e+00
1.445132620651304878e+00 9.999999999999997780e-01 1.387778780781445676e-17 0.000000000000000000e+00
1.507964473723100829e+00 1.000000000000000000e+00 6.938893903907228378e-17 0.000000000000000000e+00
1.570796326794896780e+00 9.999999999999997780e-01 6.123233995736767268e-17 0.000000000000000000e+00
1.633628179866692509e+00 9.999999999999997780e-01 6.938893903907228378e-17 0.000000000000000000e+00
1.696460032938488460e+00 9.999999999999998890e-01 5.551115123125782702e-17 0.000000000000000000e+00
1.759291886010284411e+00 1.000000000000000000e+00 5.551115123125782702e-17 0.000000000000000000e+00
1.822123739082080141e+00 1.000000000000000000e+00 2.775557561562891351e-17 0.000000000000000000e+00
1.884955592153876092e+00 9.999999999999996669e-01 1.665334536937734811e-16 0.000000000000000000e+00
1.947787445225671821e+00 1.000000000000000000e+00 1.110223024625156540e-16 0.000000000000000000e+00
2.010619298297467772e+00 9.999999999999994449e-01 2.775557561562891351e-16 0.000000000000000000e+00
2.073451151369263723e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.136283004441059674e+00 1.000000000000000444e+00 -2.220446049250313081e-16 0.000000000000000000e+00
2.199114857512855181e+00 1.000000000000000444e+00 -2.775557561562891351e-16 0.000000000000000000e+00
2.261946710584651132e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.324778563656447083e+00 9.999999999999995559e-01 3.885780586188047891e-16 0.000000000000000000e+00
2.387610416728243035e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.450442269800038986e+00 1.000000000000000222e+00 -3.330669073875469621e-16 0.000000000000000000e+00
2.513274122871834493e+00 1.000000000000000222e+00 -2.775557561562891351e-16 0.000000000000000000e+00
2.576105975943630444e+00 1.000000000000000000e+00 1.110223024625156540e-16 0.000000000000000000e+00
2.638937829015426395e+00 9.999999999999995559e-01 5.551115123125782702e-16 0.000000000000000000e+00
2.701769682087222346e+00 1.000000000000000000e+00 1.110223024625156540e-16 0.000000000000000000e+00
2.764601535159018297e+00 1.000000000000000000e+00 -3.885780586188047891e-16 0.000000000000000000e+00
2.827433388230814248e+00 9.999999999999998890e-01 0.000000000000000000e+00 0.000000000000000000e+00
2.890265241302609756e+00 9.999999999999998890e-01 8.326672684688674053e-17 0.000000000000000000e+00
2.953097094374405707e+00 1.000000000000000000e+00 4.440892098500626162e-16 0.000000000000000000e+00
3.015928947446201658e+00 1.000000000000000000e+00 -5.551115123125782702e-17 0.000000000000000000e+00
3.078760800517997609e+00 1.000000000000000000e+00 -4.718447854656915297e-16 0.000000000000000000e+00
3.141592653589793560e+00 1.000000000000000000e+00 2.861758741527490907e-17 0.000000000000000000e+00
3.204424506661589067e+00 1.000000000000000000e+00 1.387778780781445676e-17 0.000000000000000000e+00
3.267256359733385018e+00 1.000000000000000222e+00 3.053113317719180486e-16 0.000000000000000000e+00
3.330088212805180969e+00 9.999999999999998890e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.392920065876976921e+00 1.000000000000000000e+00 -4.163336342344337027e-16 0.000000000000000000e+00
3.455751918948772872e+00 1.000000000000000000e+00 -1.110223024625156540e-16 0.000000000000000000e+00
3.518583772020568823e+00 1.000000000000000000e+00 3.330669073875469621e-16 0.000000000000000000e+00
3.581415625092364330e+00 9.999999999999998890e-01 2.220446049250313081e-16 0.000000000000000000e+00
3.644247478164160281e+00 9.999999999999998890e-01 0.000000000000000000e+00 0.000000000000000000e+00
3.707079331235956232e+00 9.999999999999997780e-01 -1.665334536937734811e-16 0.000000000000000000e+00
3.769911184307752183e+00 9.999999999999997780e-01 1.110223024625156540e-16 0.000000000000000000e+00
3.832743037379548134e+00 1.000000000000000000e+00 1.110223024625156540e-16 0.000000000000000000e+00
3.895574890451343641e+00 1.000000000000000000e+00 5.551115123125782702e-17 0.000000000000000000e+00
3.958406743523139593e+00 9.999999999999998890e-01 1.110223024625156540e-16 0.000000000000000000e+00
4.021238596594935544e+00 9.999999999999997780e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.084070449666731051e+00 9.999999999999998890e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.146902302738527446e+00 9.999999999999997780e-01 5.551115123125782702e-17 0.000000000000000000e+00
4.209734155810322953e+00 9.999999999999997780e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.272566008882119348e+00 9.999999999999998890e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.335397861953914855e+00 1.000000000000000000e+00 5.551115123125782702e-17 0.000000000000000000e+00
4.398229715025710362e+00 1.000000000000000000e+00 5.551115123125782702e-17 0.000000000000000000e+00
4.461061568097506758e+00 9.999999999999997780e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.523893421169302265e+00 9.999999999999997780e-01 0.000000000000000000e+00 0.000000000000000000e+00
4.586725274241098660e+00 1.000000000000000000e+00 6.938893903907228378e-17 0.000000000000000000e+00
4.649557127312894167e+00 1.000000000000000000e+00 8.326672684688674053e-17 0.000000000000000000e+00
4.712388980384689674e+00 1.000000000000000000e+00 6.123233995736767268e-17 0.000000000000000000e+00
4.775220833456486069e+00 9.999999999999996669e-01 6.938893903907228378e-17 0.000000000000000000e+00
4.838052686528281576e+00 9.999999999999996669e-01 1.110223024625156540e-16 0.000000000000000000e+00
4.900884539600077971e+00 1.000000000000000222e+00 2.775557561562891351e-17 0.000000000000000000e+00
4.963716392671873479e+00 1.000000000000000222e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.026548245743668986e+00 1.000000000000000444e+00 -5.551115123125782702e-17 0.000000000000000000e+00
5.089380098815465381e+00 9.999999999999994449e-01 2.220446049250313081e-16 0.000000000000000000e+00
5.152211951887260888e+00 9.999999999999994449e-01 3.330669073875469621e-16 0.000000000000000000e+00
5.215043804959057283e+00 1.000000000000000222e+00 -1.110223024625156540e-16 0.000000000000000000e+00
5.277875658030852790e+00 1.000000000000000444e+00 -2.220446049250313081e-16 0.000000000000000000e+00
5.340707511102649185e+00 9.999999999999995559e-01 3.330669073875469621e-16 0.000000000000000000e+00
5.403539364174444692e+00 9.999999999999996669e-01 3.330669073875469621e-16 0.000000000000000000e+00
5.466371217246240199e+00 9.999999999999995559e-01 3.885780586188047891e-16 0.000000000000000000e+00
5.529203070318036595e+00 1.000000000000000222e+00 -3.330669073875469621e-16 0.000000000000000000e+00
5.592034923389832102e+00 1.000000000000000444e+00 -3.330669073875469621e-16 0.000000000000000000e+00
5.654866776461628497e+00 9.999999999999995559e-01 4.440892098500626162e-16 0.000000000000000000e+00
5.717698629533424004e+00 9.999999999999995559e-01 4.440892098500626162e-16 0.000000000000000000e+00
5.780530482605219511e+00 9.999999999999997780e-01 4.996003610813204432e-16 0.000000000000000000e+00
5.843362335677015906e+00 1.000000000000000000e+00 -3.885780586188047891e-16 0.000000000000000000e+00
5.906194188748811413e+00 1.000000000000000222e+00 -4.440892098500626162e-16 0.000000000000000000e+00
5.969026041820607809e+00 9.999999999999997780e-01 5.551115123125782702e-16 0.000000000000000000e+00
6.031857894892403316e+00 9.999999999999998890e-01 4.440892098500626162e-16 0.000000000000000000e+00
6.094689747964198823e+00 1.000000000000000000e+00 4.163336342344337027e-16 0.000000000000000000e+00
6.157521601035995218e+00 1.000000000000000000e+00 -4.996003610813204432e-16 0.000000000000000000e+00
6.220353454107790725e+00 1.000000000000000000e+00 -4.163336342344337027e-16 0.000000000000000000e+00


==> data/Vdq0_2.txt <==
6.283185307179586232e+00 1.000000000000000000e+00 2.357251925505997713e-16 -2.775557561562891351e-17
6.346017160251381739e+00 9.999999999999997780e-01 2.220446049250313081e-16 -2.072248458611621752e-33
6.408849013323177246e+00 1.000000000000000000e+00 3.053113317719180486e-16 -2.264002017314101459e-33
6.471680866394972753e+00 1.000000000000000000e+00 3.053113317719180486e-16 -2.446820594378377645e-33
6.534512719466768260e+00 1.000000000000000000e+00 3.053113317719180486e-16 -2.775557561562891351e-17
6.597344572538563767e+00 1.000000000000000000e+00 1.110223024625156540e-16 -2.775557561562891351e-17
6.660176425610359274e+00 9.999999999999998890e-01 1.665334536937734811e-16 -2.775557561562891351e-17
6.723008278682154781e+00 9.999999999999997780e-01 2.220446049250313081e-16 -3.074902725283956500e-33
6.785840131753950288e+00 1.000000000000000000e+00 2.220446049250313081e-16 -3.203025546907370655e-33
6.848671984825745795e+00 1.000000000000000000e+00 2.775557561562891351e-16 -2.775557561562891967e-17
6.911503837897541302e+00 1.000000000000000000e+00 2.220446049250313081e-16 -2.775557561562891967e-17
6.974335690969336810e+00 1.000000000000000000e+00 2.220446049250313081e-16 -2.775557561562891967e-17
7.037167544041132317e+00 1.000000000000000000e+00 2.220446049250313081e-16 -1.387778780781445984e-17
7.099999397112927824e+00 1.000000000000000000e+00 2.220446049250313081e-16 -3.645696042113832091e-33
7.162831250184723331e+00 1.000000000000000000e+00 2.220446049250313081e-16 -3.692193657113563222e-33
7.225663103256518838e+00 1.000000000000000000e+00 2.220446049250313081e-16 -3.724119870551498306e-33
7.288494956328314345e+00 1.000000000000000000e+00 2.220446049250313081e-16 -1.387778780781445984e-17
7.351326809400109852e+00 1.000000000000000000e+00 2.220446049250313081e-16 -1.387778780781445984e-17
7.414158662471905359e+00 1.000000000000000000e+00 2.775557561562891351e-16 -1.387778780781445984e-17
7.476990515543700866e+00 9.999999999999998890e-01 2.220446049250313081e-16 -6.938893903907231459e-18
7.539822368615496373e+00 9.999999999999998890e-01 2.775557561562891351e-16 -6.938893903907231459e-18
7.602654221687291880e+00 9.999999999999998890e-01 2.775557561562891351e-16 -6.938893903907231459e-18
7.665486074759087387e+00 1.000000000000000000e+00 3.053113317719180486e-16 -3.469446951953618041e-18
7.728317927830882894e+00 9.999999999999998890e-01 3.053113317719180486e-16 -3.469446951953617270e-18
7.791149780902678401e+00 9.999999999999998890e-01 3.053113317719180486e-16 -3.354112141853895511e-33
7.853981633974473908e+00 1.000000000000000000e+00 3.061616997868378704e-16 -3.242947621019185467e-33
7.916813487046269415e+00 9.999999999999998890e-01 3.053113317719180486e-16 1.734723475976804013e-18
7.979645340118064922e+00 1.000000000000000000e+00 2.914335439641035919e-16 -2.982712506399105202e-33
8.042477193189860429e+00 9.999999999999997780e-01 3.330669073875469621e-16 3.469446951953611493e-18
8.105309046261655936e+00 9.999999999999998890e-01 2.775557561562891351e-16 -2.675438233767026346e-33
8.168140899333451443e+00 1.000000000000000000e+00 2.775557561562891351e-16 6.938893903907226067e-18
8.230972752405246951e+00 9.999999999999998890e-01 3.330669073875469621e-16 6.938893903907226067e-18
8.293804605477042458e+00 9.999999999999997780e-01 3.885780586188047891e-16 -2.137113066796711053e-33
8.356636458548837965e+00 9.999999999999998890e-01 3.330669073875469621e-16 1.387778780781445521e-17
8.419468311620633472e+00 1.000000000000000000e+00 2.775557561562891351e-16 1.387778780781445521e-17
8.482300164692428979e+00 1.000000000000000000e+00 2.220446049250313081e-16 1.387778780781445521e-17
8.545132017764224486e+00 1.000000000000000000e+00 2.775557561562891351e-16 1.387778780781445521e-17
8.607963870836019993e+00 1.000000000000000000e+00 3.330669073875469621e-16 -1.082318110073961572e-33
8.670795723907815500e+00 1.000000000000000000e+00 2.775557561562891351e-16 1.387778780781445521e-17
8.733627576979611007e+00 1.000000000000000000e+00 2.775557561562891351e-16 2.775557561562891351e-17
8.796459430051406514e+00 1.000000000000000000e+00 2.220446049250313081e-16 2.775557561562891351e-17
8.859291283123202021e+00 1.000000000000000000e+00 3.330669073875469621e-16 2.775557561562891351e-17
8.922123136194997528e+00 1.000000000000000000e+00 1.665334536937734811e-16 7.842168421651744032e-35
8.984954989266793035e+00 1.000000000000000000e+00 3.330669073875469621e-16 2.775557561562891351e-17
9.047786842338588542e+00 9.999999999999997780e-01 2.775557561562891351e-16 5.470273826581791867e-34
9.110618695410384049e+00 1.000000000000000000e+00 2.775557561562891351e-16 2.775557561562891351e-17
9.173450548482179556e+00 1.000000000000000000e+00 3.885780586188047891e-16 1.007006132497002795e-33
9.236282401553975063e+00 1.000000000000000000e+00 1.387778780781445676e-16 2.775557561562891351e-17
9.299114254625770570e+00 1.000000000000000000e+00 2.220446049250313081e-16 2.775557561562891351e-17
9.361946107697566077e+00 1.000000000000000000e+00 2.498001805406602216e-16 1.664995726751275309e-33
9.424777960769361584e+00 1.000000000000000000e+00 2.382052831007018423e-16 2.775557561562891351e-17
9.487609813841157091e+00 9.999999999999997780e-01 3.330669073875469621e-16 2.072248458611565987e-33
9.550441666912952599e+00 1.000000000000000000e+00 1.665334536937734811e-16 2.264002017314047747e-33
9.613273519984748106e+00 9.999999999999998890e-01 2.498001805406602216e-16 2.446820594378326670e-33
9.676105373056543613e+00 1.000000000000000000e+00 3.330669073875469621e-16 2.775557561562891351e-17
9.738937226128339120e+00 1.000000000000000000e+00 1.110223024625156540e-16 2.782804907711968396e-33
9.801769079200134627e+00 1.000000000000000000e+00 1.665334536937734811e-16 2.775557561562891351e-17
9.864600932271930134e+00 1.000000000000000000e+00 1.665334536937734811e-16 2.775557561562891351e-17
9.927432785343725641e+00 9.999999999999998890e-01 2.220446049250313081e-16 2.775557561562891967e-17
9.990264638415521148e+00 9.999999999999998890e-01 3.330669073875469621e-16 2.775557561562891967e-17
1.005309649148731665e+01 1.000000000000000000e+00 2.220446049250313081e-16 2.775557561562891967e-17
1.011592834455911216e+01 1.000000000000000000e+00 2.220446049250313081e-16 3.509777409258756385e-33
1.017876019763090767e+01 9.999999999999998890e-01 2.775557561562891351e-16 1.387778780781445984e-17
1.024159205070270318e+01 1.000000000000000000e+00 3.330669073875469621e-16 1.387778780781445984e-17
1.030442390377449868e+01 1.000000000000000000e+00 3.330669073875469621e-16 1.387778780781445984e-17
1.036725575684629419e+01 1.000000000000000000e+00 3.330669073875469621e-16 1.387778780781445984e-17
1.043008760991808970e+01 1.000000000000000000e+00 2.220446049250313081e-16 1.387778780781445984e-17
1.049291946298988520e+01 1.000000000000000000e+00 2.775557561562891351e-16 1.387778780781445984e-17
1.055575131606168071e+01 1.000000000000000000e+00 2.775557561562891351e-16 1.387778780781445984e-17
1.061858316913347622e+01 1.000000000000000000e+00 2.775557561562891351e-16 6.938893903907231459e-18
1.068141502220527173e+01 9.999999999999998890e-01 2.775557561562891351e-16 3.662804140552529823e-33
1.074424687527706723e+01 9.999999999999998890e-01 3.053113317719180486e-16 1.387778780781445984e-17
1.080707872834886274e+01 1.000000000000000000e+00 3.053113317719180486e-16 3.469446951953618041e-18
1.086991058142065825e+01 9.999999999999997780e-01 3.191891195797325054e-16 3.469446951953617270e-18
1.093274243449245375e+01 9.999999999999998890e-01 3.053113317719180486e-16 1.734723475976810561e-18
1.099557428756424926e+01 9.999999999999998890e-01 3.061616997868347149e-16 3.242947621019218310e-33
1.105840614063604477e+01 1.000000000000000000e+00 3.053113317719180486e-16 -1.734723475976804013e-18
1.112123799370784027e+01 1.000000000000000000e+00 3.191891195797325054e-16 -3.469446951953611107e-18
1.118406984677963578e+01 9.999999999999998890e-01 3.330669073875469621e-16 -3.469446951953611493e-18
1.124690169985143129e+01 9.999999999999998890e-01 3.053113317719180486e-16 -6.938893903907226067e-18
1.130973355292322680e+01 1.000000000000000000e+00 2.775557561562891351e-16 -6.938893903907226067e-18
1.137256540599502230e+01 9.999999999999998890e-01 2.775557561562891351e-16 2.325970701959163462e-33
1.143539725906681781e+01 1.000000000000000000e+00 3.330669073875469621e-16 2.137113066796766475e-33
1.149822911213861332e+01 9.999999999999998890e-01 3.330669073875469621e-16 -1.387778780781445521e-17
1.156106096521040882e+01 9.999999999999998890e-01 3.330669073875469621e-16 -1.387778780781445521e-17
1.162389281828220433e+01 1.000000000000000000e+00 2.775557561562891351e-16 -1.387778780781445521e-17
1.168672467135399984e+01 9.999999999999998890e-01 3.330669073875469621e-16 -1.387778780781445521e-17
1.174955652442579535e+01 9.999999999999998890e-01 2.775557561562891351e-16 -1.387778780781445521e-17
1.181238837749759085e+01 1.000000000000000000e+00 3.330669073875469621e-16 8.550902868981363164e-34
1.187522023056938636e+01 1.000000000000000000e+00 3.885780586188047891e-16 6.244878130134528787e-34
1.193805208364118187e+01 1.000000000000000000e+00 3.330669073875469621e-16 -2.775557561562891351e-17
1.200088393671297737e+01 1.000000000000000000e+00 3.885780586188047891e-16 -2.775557561562891351e-17
1.206371578978477288e+01 9.999999999999998890e-01 2.775557561562891351e-16 -2.775557561562891351e-17
1.212654764285656839e+01 1.000000000000000000e+00 2.775557561562891351e-16 -2.775557561562891351e-17
1.218937949592836389e+01 1.000000000000000000e+00 3.885780586188047891e-16 -2.775557561562891351e-17
1.225221134900015940e+01 9.999999999999998890e-01 2.775557561562891351e-16 -2.775557561562891351e-17
1.231504320207195491e+01 1.000000000000000000e+00 3.053113317719180486e-16 -1.007006132496938135e-33
1.237787505514375042e+01 1.000000000000000222e+00 2.775557561562891351e-16 -2.775557561562891351e-17
1.244070690821554592e+01 1.000000000000000222e+00 2.636779683484746784e-16 -2.775557561562891351e-17
1.250353876128734143e+01 1.000000000000000000e+00 2.636779683484746784e-16 -2.775557561562891351e-17


==> data/Vdq0_3.txt <==
1.256637061435917246e+01 1.000000000000000000e+00 4.463041324539599279e-16 -1.241491309505724133e-17
1.262920246743096797e+01 1.000000000000000000e+00 3.191891195797325054e-16 3.476174418446738409e-17
1.269203432050276348e+01 1.000000000000000000e+00 3.885780586188047891e-16 2.563283004973706885e-17
1.275486617357455899e+01 9.999999999999998890e-01 3.885780586188047891e-16 4.339156042448552672e-17
1.281769802664635449e+01 1.000000000000000000e+00 4.163336342344337027e-16 6.021227409748696080e-17
1.288052987971815000e+01 1.000000000000000000e+00 3.885780586188047891e-16 7.602858739652711954e-17
1.294336173278994551e+01 9.999999999999998890e-01 3.885780586188047891e-16 9.077808055880088173e-17
1.300619358586174101e+01 9.999999999999998890e-01 4.440892098500626162e-16 1.044025440731992375e-16
1.306902543893353652e+01 1.000000000000000000e+00 4.996003610813204432e-16 1.723593596379139993e-16
1.313185729200533203e+01 9.999999999999998890e-01 4.440892098500626162e-16 1.280659562079306561e-16
1.319468914507712753e+01 9.999999999999997780e-01 5.551115123125782702e-16 1.657670917669815333e-16
1.325752099814892304e+01 9.999999999999997780e-01 4.996003610813204432e-16 1.744012132711483525e-16
1.332035285122071855e+01 9.999999999999997780e-01 4.996003610813204432e-16 1.955676092108525185e-16
1.338318470429251406e+01 9.999999999999997780e-01 4.996003610813204432e-16 2.153597269718312589e-16
1.344601655736430956e+01 9.999999999999997780e-01 6.106226635438360972e-16 2.337542253957598119e-16
1.350884841043610507e+01 9.999999999999998890e-01 4.996003610813204432e-16 2.229777034736961882e-16
1.357168026350790058e+01 9.999999999999998890e-01 5.551115123125782702e-16 2.385290731572809001e-16
1.363451211657969608e+01 9.999999999999998890e-01 6.106226635438360972e-16 2.526461539678080711e-16
1.369734396965149159e+01 9.999999999999998890e-01 6.106226635438360972e-16 2.653280015251186222e-16
1.376017582272328710e+01 9.999999999999997780e-01 6.661338147750939243e-16 2.696404417551009311e-16
1.382300767579508260e+01 9.999999999999998890e-01 6.106226635438360972e-16 2.725327339744006686e-16
1.388583952886687811e+01 9.999999999999997780e-01 6.383782391594650107e-16 2.878986360789649996e-16
1.394867138193867362e+01 9.999999999999993339e-01 5.551115123125782702e-16 2.914735311420034988e-16
1.401150323501046913e+01 9.999999999999992228e-01 5.551115123125782702e-16 2.902232815560636457e-16
1.407433508808226463e+01 9.999999999999991118e-01 6.383782391594650107e-16 2.945885469850967173e-16
1.413716694115406014e+01 9.999999999999988898e-01 6.977627252548486395e-16 2.946982730428241146e-16
1.419999879422585565e+01 9.999999999999988898e-01 7.771561172376095783e-16 2.925652882047519142e-16
1.426283064729765115e+01 9.999999999999986677e-01 8.326672684688674053e-16 2.897363497578735586e-16
1.432566250036944666e+01 9.999999999999987788e-01 9.159339953157541458e-16 2.927028482103553251e-16
1.438849435344124217e+01 9.999999999999987788e-01 1.026956297778269800e-15 2.807048560467468510e-16
1.445132620651303768e+01 9.999999999999984457e-01 1.221245327087672194e-15 2.850284387504189877e-16
1.451415805958483318e+01 9.999999999999986677e-01 1.276756478318930021e-15 2.814525583845011698e-16
1.457698991265662869e+01 9.999999999999984457e-01 1.332267629550187849e-15 2.631072026995452360e-16
1.463982176572842420e+01 9.999999999999985567e-01 1.443289932012703503e-15 2.578203480488728548e-16
1.470265361880021970e+01 9.999999999999984457e-01 1.609823385706476984e-15 2.517898407129609238e-16
1.476548547187201521e+01 9.999999999999986677e-01 1.720845688168992638e-15 2.450942496375068561e-16
1.482831732494381072e+01 9.999999999999987788e-01 1.831867990631508292e-15 2.378147685498801801e-16
1.489114917801560622e+01 9.999999999999985567e-01 1.998401444325281773e-15 2.022793199089454633e-16
1.495398103108740173e+01 9.999999999999988898e-01 2.109423746787797427e-15 2.079623156466393501e-16
1.501681288415919724e+01 9.999999999999988898e-01 2.164934898019055254e-15 1.994397149204796107e-16
1.507964473723099275e+01 9.999999999999988898e-01 2.220446049250313081e-15 2.045554974458747367e-16
1.514247659030278825e+01 9.999999999999990008e-01 2.220446049250313081e-15 1.540100731039419730e-16
1.520530844337458376e+01 9.999999999999992228e-01 2.331468351712828735e-15 1.589156854784281544e-16
1.526814029644637927e+01 9.999999999999992228e-01 2.331468351712828735e-15 1.083402104725752362e-16
1.533097214951817477e+01 9.999999999999994449e-01 2.442490654175344389e-15 1.133960102663717107e-16
1.539380400258997028e+01 9.999999999999994449e-01 2.386979502944086562e-15 9.090594365755851584e-17
1.545663585566176579e+01 9.999999999999995559e-01 2.359223927328457648e-15 6.871434427993546247e-17
1.551946770873356130e+01 9.999999999999995559e-01 2.442490654175344389e-15 7.466436785349754924e-17
1.558229956180535680e+01 9.999999999999998890e-01 2.248201624865941994e-15 2.557534408325896211e-17
1.564513141487715231e+01 1.000000000000000000e+00 2.331468351712828735e-15 3.255376880527621039e-17
1.570796326794894782e+01 1.000000000000000000e+00 2.179450640749270568e-15 1.241491309506232886e-17
1.577079512102074332e+01 1.000000000000000000e+00 2.095545958979982970e-15 -3.476174418446249685e-17
1.583362697409253883e+01 1.000000000000000222e+00 2.151057110211240797e-15 -2.563283004973238498e-17
1.589645882716433434e+01 1.000000000000000222e+00 2.081668171172168513e-15 -4.339156042448112635e-17
1.595929068023612984e+01 1.000000000000000444e+00 1.804112415015879378e-15 -8.796784971311172046e-17
1.602212253330792535e+01 1.000000000000000222e+00 1.776356839400250465e-15 -4.827301178089428638e-17
1.608495438637972086e+01 1.000000000000000444e+00 1.665334536937734811e-15 -9.077808055879724557e-17
1.614778623945151637e+01 1.000000000000000444e+00 1.387778780781445676e-15 -1.321581196888247984e-16
1.621061809252331187e+01 1.000000000000000444e+00 1.387778780781445676e-15 -1.446037840222820290e-16
1.627344994559510738e+01 1.000000000000000444e+00 1.276756478318930021e-15 -1.280659562079279444e-16
1.633628179866690289e+01 1.000000000000000444e+00 1.110223024625156540e-15 -1.657670917669791421e-16
1.639911365173869839e+01 1.000000000000000444e+00 1.054711873393898713e-15 -1.744012132711463310e-16
1.646194550481049390e+01 1.000000000000000444e+00 9.436895709313830594e-16 -2.233231848264797557e-16
1.652477735788228941e+01 1.000000000000000222e+00 7.771561172376095783e-16 -2.292375147796443844e-16
1.658760921095408492e+01 1.000000000000000222e+00 7.216449660063517513e-16 -2.198764375879443691e-16
1.665044106402588042e+01 1.000000000000000000e+00 5.551115123125782702e-16 -2.368554912815100533e-16
1.671327291709767593e+01 1.000000000000000000e+00 6.106226635438360972e-16 -2.524068609650951103e-16
1.677610477016947144e+01 9.999999999999997780e-01 6.106226635438360972e-16 -2.665239417756226264e-16
1.683893662324126694e+01 9.999999999999997780e-01 6.661338147750939243e-16 -2.653280015251191645e-16
1.690176847631306245e+01 9.999999999999996669e-01 5.551115123125782702e-16 -2.765793356590090469e-16
1.696460032938485796e+01 9.999999999999993339e-01 5.551115123125782702e-16 -2.794716278783091296e-16
1.702743218245665346e+01 9.999999999999993339e-01 5.273559366969493567e-16 -2.809597421750593489e-16
1.709026403552844897e+01 9.999999999999992228e-01 5.551115123125782702e-16 -2.914735311420056188e-16
1.715309588860024448e+01 9.999999999999992228e-01 5.828670879282071837e-16 -2.902232815560661109e-16
1.721592774167203999e+01 9.999999999999990008e-01 6.245004513516505540e-16 -2.945885469850995769e-16
1.727875959474383549e+01 9.999999999999988898e-01 6.977627252548281292e-16 -2.946982730428251992e-16
1.734159144781563100e+01 9.999999999999988898e-01 7.632783294297951215e-16 -2.943000116807323205e-16
1.740442330088742651e+01 9.999999999999987788e-01 8.604228440844963188e-16 -2.932057967098311171e-16
1.746725515395922201e+01 9.999999999999987788e-01 9.714451465470119729e-16 -2.927028482103595653e-16
1.753008700703101752e+01 9.999999999999985567e-01 1.082467449009527627e-15 -2.945826438545658437e-16
1.759291886010281303e+01 9.999999999999985567e-01 1.221245327087672194e-15 -2.850284387504238688e-16
1.765575071317460853e+01 9.999999999999984457e-01 1.276756478318930021e-15 -2.814525583845062481e-16
1.771858256624640404e+01 9.999999999999986677e-01 1.387778780781445676e-15 -2.631072026995505608e-16
1.778141441931819955e+01 9.999999999999984457e-01 1.554312234475219157e-15 -2.439425602410639201e-16
1.784424627238999506e+01 9.999999999999984457e-01 1.665334536937734811e-15 -2.517898407129666924e-16
1.790707812546179056e+01 9.999999999999986677e-01 1.776356839400250465e-15 -2.450942496375128218e-16
1.796990997853358607e+01 9.999999999999986677e-01 1.831867990631508292e-15 -2.378147685498862938e-16
1.803274183160538158e+01 9.999999999999986677e-01 1.942890293094023946e-15 -2.300348955245806384e-16
1.809557368467717708e+01 9.999999999999987788e-01 2.109423746787797427e-15 -2.079623156466456857e-16
1.815840553774897259e+01 9.999999999999987788e-01 2.164934898019055254e-15 -1.716841393048571313e-16
1.822123739082076810e+01 9.999999999999990008e-01 2.220446049250313081e-15 -1.767999218302523066e-16
1.828406924389256361e+01 9.999999999999988898e-01 2.275957200481570908e-15 -1.817656487195773700e-16
1.834690109696435911e+01 9.999999999999991118e-01 2.275957200481570908e-15 -1.311601098628057490e-16
1.840973295003615462e+01 9.999999999999992228e-01 2.386979502944086562e-15 -1.360957860882106208e-16
1.847256480310795013e+01 9.999999999999993339e-01 2.442490654175344389e-15 -1.411515858820070584e-16
1.853539665617974563e+01 9.999999999999993339e-01 2.442490654175344389e-15 -9.090594365756487603e-17
1.859822850925154114e+01 9.999999999999995559e-01 2.442490654175344389e-15 -9.646991989557063756e-17
1.866106036232333665e+01 9.999999999999996669e-01 2.359223927328457648e-15 -7.466436785350369989e-17
1.872389221539513215e+01 9.999999999999997780e-01 2.386979502944086562e-15 -2.557534408326495869e-17
1.878672406846692766e+01 1.000000000000000000e+00 2.206568261442498624e-15 -3.255376880528204673e-17


==> figures/V_123_classical.csv <==
 t, V1, V2, V3
0.000000000000000000e+00, 3.420201433256688794e-01, -9.396926207859086499e-01, -7.877032206975084926e-17
6.349206349206348854e-02, 3.606945549578036703e-01, -9.326839968734278452e-01, -4.753645457057062563e-17
1.269841269841269771e-01, 3.792254626529284467e-01, -9.253043004739971433e-01, -9.183842585704228094e-17
1.904761904761904656e-01, 3.976054938067882794e-01, -9.175564676327337965e-01, -3.662530214949642706e-17
2.539682539682539542e-01, 4.158273358420329635e-01, -9.094435808594821813e-01, -4.560661674185975006e-17
3.174603174603174427e-01, 4.338837391175581759e-01, -9.009688679024194791e-01, -1.042220085169390117e-16
3.809523809523809312e-01, 4.517675198128084380e-01, -8.921357004638837962e-01, -7.326277243071205409e-17
4.444444444444444198e-01, 4.694715627858909168e-01, -8.829475928589269884e-01, -2.330845136872180204e-17
5.079365079365079083e-01, 4.869888244043674153e-01, -8.734082006171298707e-01, -5.206751397292346858e-17
5.714285714285713969e-01, 5.043123353475942316e-01, -8.635213190282310380e-01, -8.450091555360089000e-17
6.349206349206348854e-01, 5.214352033794978913e-01, -8.532908816321558287e-01, -8.849394365488592062e-17
6.984126984126983739e-01, 5.383506160906824656e-01, -8.427209586540393982e-01, -1.260413380980223165e-16
7.619047619047618625e-01, 5.550518436087749086e-01, -8.318157553848689600e-01, -5.115199430122358466e-17
8.253968253968253510e-01, 5.715322412759374915e-01, -8.205796105083917880e-01, -6.581733507685005455e-17
8.888888888888888395e-01, 5.877852522924730261e-01, -8.090169943749476733e-01, -1.088573677753608363e-16
9.523809523809523281e-01, 6.038044103254774919e-01, -7.971325072229226150e-01, -6.900844442375900714e-17
1.015873015873015817e+00, 6.195833420814981229e-01, -7.849308773485227375e-01, -8.653785726599125412e-17
1.079365079365079305e+00, 6.351157698421787678e-01, -7.724169592245996308e-01, -7.304250131363870880e-17
1.142857142857142794e+00, 6.503955139618762260e-01, -7.595957315692781764e-01, -9.222251553502141667e-17
1.206349206349206282e+00, 6.654164953262610149e-01, -7.464722953651504733e-01, -1.044697229720347923e-16
1.269841269841269771e+00, 6.801727377709194666e-01, -7.330518718298264513e-01, -9.568178680901509597e-17
1.333333333333333259e+00, 6.946583704589972541e-01, -7.193398003386513029e-01, -1.047243545201806383e-16
1.396825396825396748e+00, 7.088676302169389931e-01, -7.053415363004089667e-01, -7.293171400351814791e-17
1.460317460317460236e+00, 7.227948638273914428e-01, -6.910626489868648692e-01, -9.895872730959425020e-17
1.523809523809523725e+00, 7.364345302783619207e-01, -6.765088193170054609e-01, -1.065087727198800662e-16
1.587301587301587213e+00, 7.497812029677342061e-01, -6.616858375968596162e-01, -1.151469908090029717e-16
1.650793650793650702e+00, 7.628295718622665200e-01, -6.465996012157997352e-01, -7.826123614435534122e-17
1.714285714285714191e+00, 7.755744456102121598e-01, -6.312561123002391472e-01, -6.727263930810708471e-17
1.777777777777777679e+00, 7.880107536067219032e-01, -6.156614753256585137e-01, -9.180489651106206704e-17
1.841269841269841168e+00, 8.001335480112062859e-01, -5.998218946879138036e-01, -1.155555809684349143e-16
1.904761904761904656e+00, 8.119380057158566144e-01, -5.837436722347898455e-01, -6.099602412284069161e-17
1.968253968253967923e+00, 8.234194302645392316e-01, -5.674332047587820060e-01, -6.625203065135694820e-17
2.031746031746031633e+00, 8.345732537213025326e-01, -5.508969814521027519e-01, -5.945817031527372655e-17
2.095238095238095344e+00, 8.453950384877501056e-01, -5.341415813249288380e-01, -9.818784582229311883e-17
2.158730158730158610e+00, 8.558804790685584640e-01, -5.171736705879127483e-01, -1.140113368307067999e-16
2.222222222222222321e+00, 8.660254037844385966e-01, -5.000000000000001110e-01, -5.850724776146172562e-17
2.285714285714285587e+00, 8.758257764318564398e-01, -4.826274021826110205e-01, -7.006874162730906729e-17
2.349206349206349298e+00, 8.852776978888551307e-01, -4.650627889012507454e-01, -1.185059079648244300e-16
2.412698412698412564e+00, 8.943774076663368877e-01, -4.473131483156327359e-01, -1.090502946560651509e-16
2.476190476190475831e+00, 9.031212854041915650e-01, -4.293855421994092758e-01, -9.840634526716429736e-17
2.539682539682539542e+00, 9.115058523116732481e-01, -4.112871031306116754e-01, -6.898083710930486372e-17
2.603174603174602808e+00, 9.195277725514505729e-01, -3.930250316539238287e-01, -4.668944442206145894e-17
2.666666666666666519e+00, 9.271838545667872022e-01, -3.746065934159122923e-01, -1.096657363915342373e-16
2.730158730158730229e+00, 9.344710523513154454e-01, -3.560391162743566928e-01, -5.603390594367691120e-17
2.793650793650793496e+00, 9.413864666609031984e-01, -3.373299873828300433e-01, -5.995242817381201301e-17
2.857142857142857206e+00, 9.479273461671317014e-01, -3.184866502516845999e-01, -5.795565846598225618e-17
2.920634920634920473e+00, 9.540910885519241491e-01, -2.995166017866194297e-01, -1.040680852875013381e-16
2.984126984126984183e+00, 9.598752415428889462e-01, -2.804273893060028611e-01, -1.012922083387507241e-16
3.047619047619047450e+00, 9.652775038889672699e-01, -2.612266075381385333e-01, -9.673876698540453033e-17
3.111111111111110716e+00, 9.702957262759963619e-01, -2.419218955996678411e-01, -5.201066279042978335e-17
3.174603174603174427e+00, 9.749279121818235083e-01, -2.225209339563145317e-01, -1.077458687930716377e-16
3.238095238095237693e+00, 9.791722186706315334e-01, -2.030314413671762130e-01, -1.027617203893285719e-16
3.301587301587301404e+00, 9.830269571261581740e-01, -1.834611718137824088e-01, -9.406407113371398995e-17
3.365079365079364671e+00, 9.864905939235213417e-01, -1.638179114151378790e-01, -8.909832821495417980e-17
3.428571428571428381e+00, 9.895617510393768246e-01, -1.441094753299802800e-01, -5.175208842340538790e-17
3.492063492063492092e+00, 9.922392066001719524e-01, -1.243437046474851204e-01, -9.231170095523311697e-17
3.555555555555555358e+00, 9.945218953682730678e-01, -1.045284632676534986e-01, -7.564058532698056555e-17
3.619047619047619069e+00, 9.964089091657759578e-01, -8.467163477262333593e-02, -8.305679814057765832e-17
3.682539682539682335e+00, 9.978994972358263826e-01, -6.478111929015190062e-02, -4.717572149038130993e-17
3.746031746031746046e+00, 9.989930665413147004e-01, -4.486483035051506280e-02, -5.010738569432641976e-17
3.809523809523809312e+00, 9.996891820008159124e-01, -2.493069173807273275e-02, -7.326764933264933383e-17
3.873015873015872579e+00, 9.999875666616917513e-01, -4.986634338758157148e-03, -8.514866743263403375e-17
3.936507936507935845e+00, 9.998881018102733220e-01, 1.495940701526341995e-02, -8.192307030032666568e-17
4.000000000000000000e+00, 9.993908270190957621e-01, 3.489949670250086511e-02, -4.808179427151475552e-17
4.063492063492063266e+00, 9.984959401311516158e-01, 5.482570146935981936e-02, -3.329367508826126958e-17
4.126984126984126533e+00, 9.972037971811799073e-01, 7.473009358642423994e-02, -1.038758341127700965e-16
4.190476190476190688e+00, 9.955149122540150053e-01, 9.460475400253716416e-02, -5.342841878465372395e-17
4.253968253968253954e+00, 9.934299572800554534e-01, 1.144417754954319549e-01, -2.890668158793841368e-17
4.317460317460317221e+00, 9.909497617679345893e-01, 1.342332658176553228e-01, -5.311941050603901963e-17
4.380952380952380487e+00, 9.880753124744958704e-01, 1.539713508365333494e-01, -3.808040441571307624e-17
4.444444444444444642e+00, 9.848077530122077983e-01, 1.736481776669303034e-01, -6.557194067472739450e-17
4.507936507936507908e+00, 9.811483833941725408e-01, 1.932559177955531504e-01, -6.598945375381064257e-17
4.571428571428571175e+00, 9.770986595169091071e-01, 2.127867701955621360e-01, -5.364691822952490864e-17
4.634920634920635329e+00, 9.726601925811200200e-01, 2.322329644302426055e-01, -7.849880592872985033e-17
4.698412698412698596e+00, 9.678347484506663045e-01, 2.515867637445085570e-01, -4.394936997701770901e-17
4.761904761904761862e+00, 9.626242469500119192e-01, 2.708404681430051086e-01, -9.124919084604782504e-17
4.825396825396825129e+00, 9.570307611004121862e-01, 2.899864174535861649e-01, -2.281184619263915176e-17
4.888888888888888395e+00, 9.510565162951533091e-01, 3.090169943749473402e-01, -1.757560228317158100e-17
4.952380952380951662e+00, 9.447038894141702725e-01, 3.279246275072042471e-01, -1.312093111928614532e-17
5.015873015873014928e+00, 9.379754078783937299e-01, 3.467017943642070610e-01, -6.010619101671871867e-17
5.079365079365079083e+00, 9.308737486442041353e-01, 3.653410243663950951e-01, -3.750867507695605263e-17
5.142857142857142350e+00, 9.234017371383942407e-01, 3.838349018130003398e-01, -2.461275157283086537e-18
5.206349206349205616e+00, 9.155623461340588465e-01, 4.021760688324173549e-01, -1.001132056756889634e-17
5.269841269841269771e+00, 9.073586945678645543e-01, 4.203572283095655115e-01, -6.502526224048542896e-17
5.333333333333333037e+00, 8.987940462991669266e-01, 4.383711467890774038e-01, -3.364307264089342775e-17
5.396825396825396304e+00, 8.898718088114684344e-01, 4.562106573531630183e-01, -1.451961381935956124e-17
5.460317460317460458e+00, 8.805955318567377788e-01, 4.738686624729988028e-01, -6.288463255587967946e-17
5.523809523809523725e+00, 8.709689060431239360e-01, 4.913381368325115406e-01, -4.655536254312315089e-17
5.587301587301586991e+00, 8.609957613666313625e-01, 5.086121301234316494e-01, -3.715889931473594224e-17
5.650793650793650258e+00, 8.506800656873394484e-01, 5.256837698105045753e-01, -5.059821714387130743e-17
5.714285714285714413e+00, 8.400259231507711810e-01, 5.425462638657594372e-01, -1.261647875484572739e-17
5.777777777777777679e+00, 8.290375725550416242e-01, 5.591929034707467938e-01, -5.231310188728117359e-19
5.841269841269840946e+00, 8.177193856644311420e-01, 5.756170656856736123e-01, -1.662848993589568298e-17
5.904761904761905100e+00, 8.060758654700617143e-01, 5.918122160843679591e-01, -3.129383071152215287e-17
5.968253968253968367e+00, 7.941116443983610163e-01, 6.077719113540300810e-01, -1.191563814598124804e-17
6.031746031746031633e+00, 7.818314824680296926e-01, 6.234898018587335944e-01, 3.380369425776909660e-17
6.095238095238094900e+00, 7.692402653962486792e-01, 6.389596341656558209e-01, 3.063156799062506898e-17
6.158730158730159054e+00, 7.563430026548733087e-01, 6.541752535330346285e-01, -3.443637258334358442e-18
6.222222222222221433e+00, 7.431448254773941331e-01, 6.691306063588582376e-01, -3.138179802839502197e-17
6.285714285714284699e+00, 7.296509848174507207e-01, 6.838197425893203230e-01, -8.362150747892680435e-18
6.349206349206348854e+00, 7.158668492597181077e-01, 6.982368180860729634e-01, -6.800293945576642320e-18
6.412698412698412120e+00, 7.017979028839913536e-01, 7.123760969513448504e-01, -8.262730821116070954e-18
6.476190476190475387e+00, 6.874497430833178546e-01, 7.262319538099931693e-01, 9.690628368008516552e-18
6.539682539682539542e+00, 6.728280783370527152e-01, 7.397988760475842085e-01, 9.392600844296543409e-18
6.603174603174602808e+00, 6.579387259397123655e-01, 7.530714660036110786e-01, 2.142268262322371813e-17
6.666666666666666075e+00, 6.427876096865392519e-01, 7.660444431189780135e-01, 2.490097450677502824e-17
6.730158730158729341e+00, 6.273807575166924222e-01, 7.787126460368941627e-01, 3.562714681269630319e-17
6.793650793650793496e+00, 6.117242991150061426e-01, 7.910710346563414319e-01, 2.042229552924790344e-17
6.857142857142856762e+00, 5.958244634732672296e-01, 8.031146921373019110e-01, 1.876706840696105463e-17
6.920634920634920029e+00, 5.796875764119822083e-01, 8.148388268569449755e-01, 2.087345422732081471e-17
6.984126984126984183e+00, 5.633200580636216204e-01, 8.262387743159951281e-01, 3.986168978707033144e-17
7.047619047619047450e+00, 5.467284203183431224e-01, 8.373099989945235189e-01, 3.270169042338432039e-17
7.111111111111110716e+00, 5.299192642332047898e-01, 8.480480961564261788e-01, 9.638434973811746316e-18
7.174603174603174871e+00, 5.128992774059060178e-01, 8.584487936018663223e-01, 3.035944442233891750e-17
7.238095238095238138e+00, 4.956752313140976862e-01, 8.685079533669889384e-01, 6.276577936964378531e-18
7.301587301587301404e+00, 4.782539786213182986e-01, 8.782215733702285476e-01, 7.256310904207966695e-19
7.365079365079364671e+00, 4.606424504506321238e-01, 8.875857890045543153e-01, 2.830528211305338141e-17
7.428571428571428825e+00, 4.428476536270514186e-01, 8.965968746750209162e-01, 6.822507726658199937e-18
7.492063492063492092e+00, 4.248766678898383553e-01, 9.052512452810148602e-01, 2.560751914477040389e-17
7.555555555555555358e+00, 4.067366430758003193e-01, 9.135454576426009776e-01, 3.026494336375769679e-17
7.619047619047618625e+00, 3.884347962746944605e-01, 9.214762118704078464e-01, 9.395544701580344640e-18
7.682539682539681891e+00, 3.699784089578787016e-01, 9.290403526785028232e-01, 4.047935822796723939e-17
7.746031746031745158e+00, 3.513748240813426293e-01, 9.362348706397373155e-01, 4.616570982557119559e-17
7.809523809523809312e+00, 3.326314431642816705e-01, 9.430569033830608072e-01, 5.266702932480076809e-17
7.873015873015871691e+00, 3.137557233443704630e-01, 9.495037367323263533e-01, 4.629092646238901728e-17
7.936507936507935845e+00, 2.947551744109040417e-01, 9.555728057861410107e-01, 3.120056910744606768e-17
8.000000000000000000e+00, 2.756373558169991078e-01, 9.612616959383190052e-01, 4.753406390538110742e-17
8.063492063492063266e+00, 2.564098736720283878e-01, 9.665681438385471669e-01, 3.275047917167067240e-17
8.126984126984126533e+00, 2.370803777154975867e-01, 9.714900382928676192e-01, 3.892919719517466268e-17
8.190476190476191576e+00, 2.176565582735620896e-01, 9.760254211036246685e-01, 4.403571816701402038e-17
8.253968253968253066e+00, 1.981461431993974398e-01, 9.801724878485440495e-01, 7.051760960354167833e-17
8.317460317460316332e+00, 1.785568947986365951e-01, 9.839295885986297785e-01, 5.351476291156459650e-18
8.380952380952381375e+00, 1.588966067411028971e-01, 9.872952285745959511e-01, 4.867608067657774724e-17
8.444444444444442865e+00, 1.391731009600656321e-01, 9.902680687415705840e-01, 4.955244346343309021e-17
8.507936507936507908e+00, 1.193942245402442037e-01, 9.928469263418375768e-01, 8.064126712803230834e-17
8.571428571428571175e+00, 9.956784659581613406e-02, 9.950307753654017429e-01, 7.013457416212240383e-17
8.634920634920634441e+00, 7.970185513965249990e-02, 9.968187469581911708e-01, 3.873204795302947269e-17
8.698412698412697708e+00, 5.980415394503385551e-02, 9.982101297677354879e-01, 1.878654229344000079e-17
8.761904761904760974e+00, 3.988265940110514302e-02, 9.992043702261794724e-01, 5.715747832049718476e-17
8.825396825396824241e+00, 1.994529736329790637e-02, 9.998010727705236578e-01, 4.922585503889372203e-17
8.888888888888889284e+00, -9.911721466709700502e-18, 1.000000000000000222e+00, 5.206201490319785180e-17
8.952380952380950774e+00, -1.994529736329792718e-02, 9.998010727705237688e-01, 3.153757474443557589e-17
9.015873015873015817e+00, -3.988265940110471280e-02, 9.992043702261794724e-01, 8.112470437522863735e-18
9.079365079365079083e+00, -5.980415394503429266e-02, 9.982101297677353768e-01, 4.592900088282929785e-17
9.142857142857142350e+00, -7.970185513965252766e-02, 9.968187469581912818e-01, 4.493263416830398834e-17
9.206349206349205616e+00, -9.956784659581659203e-02, 9.950307753654017429e-01, 5.272855176132452512e-17
9.269841269841270659e+00, -1.193942245402446062e-01, 9.928469263418375768e-01, 5.975734149692266512e-17
9.333333333333332149e+00, -1.391731009600651603e-01, 9.902680687415705840e-01, 7.375196910435936890e-17
9.396825396825397192e+00, -1.588966067411033689e-01, 9.872952285745959511e-01, 2.263525543112838561e-17
9.460317460317460458e+00, -1.785568947986370392e-01, 9.839295885986297785e-01, 4.560081572723238465e-17
9.523809523809523725e+00, -1.981461431993974676e-01, 9.801724878485440495e-01, 2.707241888574230099e-17
9.587301587301586991e+00, -2.176565582735625060e-01, 9.760254211036245575e-01, 6.001672052709061337e-17
9.650793650793650258e+00, -2.370803777154975867e-01, 9.714900382928676192e-01, 4.649783304853392460e-17
9.714285714285713524e+00, -2.564098736720283878e-01, 9.665681438385474999e-01, 5.698782299224619753e-17
9.777777777777776791e+00, -2.756373558169991078e-01, 9.612616959383191162e-01, 7.520887480696484782e-17
9.841269841269841834e+00, -2.947551744109044303e-01, 9.555728057861408997e-01, 2.010307648035419767e-17
9.904761904761903324e+00, -3.137557233443701299e-01, 9.495037367323265753e-01, 7.040209370408251476e-17
9.968253968253968367e+00, -3.326314431642820590e-01, 9.430569033830606962e-01, 7.980619031659685520e-17
1.003174603174602986e+01, -3.513748240813426293e-01, 9.362348706397375375e-01, 6.420543359733686017e-17
1.009523809523809490e+01, -3.699784089578786461e-01, 9.290403526785029342e-01, 6.519533888652564778e-17
1.015873015873015817e+01, -3.884347962746947935e-01, 9.214762118704078464e-01, 5.786875421079910208e-17
1.022222222222222143e+01, -4.067366430757998752e-01, 9.135454576426013107e-01, 5.961771209047518762e-17
1.028571428571428470e+01, -4.248766678898384663e-01, 9.052512452810150823e-01, 5.361628552178637571e-17
1.034920634920634974e+01, -4.428476536270519182e-01, 8.965968746750210272e-01, 6.398772291034708592e-17
1.041269841269841123e+01, -4.606424504506321238e-01, 8.875857890045543153e-01, 4.828973746185772690e-17
1.047619047619047628e+01, -4.782539786213182986e-01, 8.782215733702287697e-01, 3.768479762469132558e-17
1.053968253968253954e+01, -4.956752313140975752e-01, 8.685079533669891605e-01, 7.441743009446758838e-17
1.060317460317460281e+01, -5.128992774059060178e-01, 8.584487936018663223e-01, 6.333541322508217637e-17
1.066666666666666607e+01, -5.299192642332047898e-01, 8.480480961564264009e-01, 8.816542114901423937e-17
1.073015873015873112e+01, -5.467284203183434554e-01, 8.373099989945235189e-01, 6.693724463783702719e-17
1.079365079365079261e+01, -5.633200580636219534e-01, 8.262387743159951281e-01, 7.333765902720788114e-17
1.085714285714285765e+01, -5.796875764119822083e-01, 8.148388268569451975e-01, 8.448326514514325553e-17
1.092063492063492092e+01, -5.958244634732676737e-01, 8.031146921373019110e-01, 7.565658430490871453e-17
1.098412698412698418e+01, -6.117242991150061426e-01, 7.910710346563416540e-01, 7.593057058551734312e-17
1.104761904761904745e+01, -6.273807575166924222e-01, 7.787126460368941627e-01, 5.779244593768670289e-17
1.111111111111110894e+01, -6.427876096865390299e-01, 7.660444431189784575e-01, 1.588568680842981089e-16
1.117460317460317398e+01, -6.579387259397124765e-01, 7.530714660036111896e-01, 5.970415756144653758e-17
1.123809523809523725e+01, -6.728280783370529372e-01, 7.397988760475839864e-01, 1.418435795022150128e-16
1.130158730158730052e+01, -6.874497430833177436e-01, 7.262319538099935023e-01, 6.706706710411792860e-17
1.136507936507936378e+01, -7.017979028839912425e-01, 7.123760969513449615e-01, 1.255461341047020565e-16
1.142857142857142883e+01, -7.158668492597182187e-01, 6.982368180860729634e-01, 1.344490912266823184e-16
1.149206349206349032e+01, -7.296509848174507207e-01, 6.838197425893204340e-01, 1.459073785782558272e-16
1.155555555555555536e+01, -7.431448254773940221e-01, 6.691306063588585706e-01, 1.377483375368884657e-16
1.161904761904761862e+01, -7.563430026548735308e-01, 6.541752535330346285e-01, 7.690615235488985382e-17
1.168253968253968189e+01, -7.692402653962484571e-01, 6.389596341656560430e-01, 5.116942858299022622e-17
1.174603174603174516e+01, -7.818314824680295816e-01, 6.234898018587338164e-01, 6.475111758877235469e-17
1.180952380952381020e+01, -7.941116443983611273e-01, 6.077719113540299700e-01, 1.469251153155623039e-16
1.187301587301587169e+01, -8.060758654700619363e-01, 5.918122160843681812e-01, 6.117650190227600360e-17
1.193650793650793673e+01, -8.177193856644312531e-01, 5.756170656856736123e-01, 1.402300066697404746e-16
1.200000000000000000e+01, -8.290375725550418462e-01, 5.591929034707467938e-01, 5.383201184771612316e-17
1.206349206349206327e+01, -8.400259231507711810e-01, 5.425462638657596592e-01, 1.436855994156478354e-16
1.212698412698412653e+01, -8.506800656873395594e-01, 5.256837698105046863e-01, 7.977817973435778955e-17
1.219047619047618980e+01, -8.609957613666311405e-01, 5.086121301234320935e-01, 1.400348534572262986e-16
1.225396825396825307e+01, -8.709689060431240470e-01, 4.913381368325115961e-01, 5.392722985639621831e-17
1.231746031746031811e+01, -8.805955318567377788e-01, 4.738686624729990249e-01, 7.596843481281259173e-17
1.238095238095237960e+01, -8.898718088114684344e-01, 4.562106573531633513e-01, 6.955815349110041384e-17
1.244444444444444287e+01, -8.987940462991668156e-01, 4.383711467890779034e-01, 6.384074023388464441e-17
1.250793650793650791e+01, -9.073586945678646654e-01, 4.203572283095655671e-01, 1.402014255695082995e-16
1.257142857142856940e+01, -9.155623461340589575e-01, 4.021760688324176880e-01, 1.360817549270225408e-16
1.263492063492063444e+01, -9.234017371383943518e-01, 3.838349018130006174e-01, 1.375706603722710682e-16
1.269841269841269771e+01, -9.308737486442041353e-01, 3.653410243663949841e-01, 4.998343822100318677e-17
1.276190476190476097e+01, -9.379754078783933968e-01, 3.467017943642075606e-01, 1.493225830025552605e-16
1.282539682539682424e+01, -9.447038894141702725e-01, 3.279246275072049688e-01, 1.499172489202789108e-16
1.288888888888888928e+01, -9.510565162951535312e-01, 3.090169943749472292e-01, 1.372606189366449811e-16
1.295238095238095077e+01, -9.570307611004122972e-01, 2.899864174535860539e-01, 1.476099552323084478e-16
1.301587301587301582e+01, -9.626242469500119192e-01, 2.708404681430050531e-01, 1.454483020556301771e-16
1.307936507936507908e+01, -9.678347484506664156e-01, 2.515867637445085570e-01, 1.380230060394780446e-16
1.314285714285714235e+01, -9.726601925811199090e-01, 2.322329644302426888e-01, 1.468891901106274912e-16
1.320634920634920562e+01, -9.770986595169089961e-01, 2.127867701955623858e-01, 1.448599341583345582e-16
1.326984126984127066e+01, -9.811483833941725408e-01, 1.932559177955527618e-01, 1.418334847069676011e-16
1.333333333333333215e+01, -9.848077530122076872e-01, 1.736481776669307753e-01, 1.425852290372008480e-16
1.339682539682539719e+01, -9.880753124744959814e-01, 1.539713508365332384e-01, 1.345185765844436695e-16
1.346031746031745868e+01, -9.909497617679344783e-01, 1.342332658176561000e-01, 1.409492955391952851e-16
1.352380952380952372e+01, -9.934299572800554534e-01, 1.144417754954318994e-01, 1.406838418275976428e-16
1.358730158730158699e+01, -9.955149122540151163e-01, 9.460475400253705314e-02, 1.426111319948398363e-16
1.365079365079365026e+01, -9.972037971811799073e-01, 7.473009358642429545e-02, 1.282469420747805002e-16
1.371428571428571352e+01, -9.984959401311515048e-01, 5.482570146936018712e-02, 1.469019706098239145e-16
1.377777777777777857e+01, -9.993908270190957621e-01, 3.489949670250120511e-02, 1.433735190976728998e-16
1.384126984126984006e+01, -9.998881018102732110e-01, 1.495940701526403058e-02, 1.394640404584721920e-16
1.390476190476190332e+01, -9.999875666616917513e-01, -4.986634338757662752e-03, 1.261809185683813609e-16
1.396825396825396837e+01, -9.996891820008159124e-01, -2.493069173807335379e-02, 1.196283973507990648e-16
1.403174603174602986e+01, -9.989930665413145894e-01, -4.486483035051437585e-02, 1.238498279323158549e-16
1.409523809523809490e+01, -9.978994972358263826e-01, -6.478111929015199777e-02, 1.304693698409456419e-16
1.415873015873015817e+01, -9.964089091657759578e-01, -8.467163477262326654e-02, 1.124719113906454511e-16
1.422222222222222143e+01, -9.945218953682732899e-01, -1.045284632676534153e-01, 1.286012599487005027e-16
1.428571428571428470e+01, -9.922392066001719524e-01, -1.243437046474851898e-01, 1.020671649797630358e-16
1.434920634920634974e+01, -9.895617510393768246e-01, -1.441094753299800302e-01, 1.305565786361222536e-16
1.441269841269841123e+01, -9.864905939235213417e-01, -1.638179114151374904e-01, 1.105539692520247614e-16
1.447619047619047628e+01, -9.830269571261582850e-01, -1.834611718137819647e-01, 1.354686481137103475e-16
1.453968253968253777e+01, -9.791722186706315334e-01, -2.030314413671756302e-01, 1.267468337145770558e-16
1.460317460317460281e+01, -9.749279121818233973e-01, -2.225209339563139488e-01, 1.179401143474743540e-16
1.466666666666666607e+01, -9.702957262759962509e-01, -2.419218955996678966e-01, 1.012863595406659102e-16
1.473015873015872934e+01, -9.652775038889671588e-01, -2.612266075381383668e-01, 1.124433302904132760e-16
1.479365079365079261e+01, -9.598752415428888352e-01, -2.804273893060026945e-01, 1.171824850139594205e-16
1.485714285714285765e+01, -9.540910885519240381e-01, -2.995166017866192631e-01, 1.057482216445914220e-16
1.492063492063491914e+01, -9.479273461671315903e-01, -3.184866502516842668e-01, 8.585229371183415595e-17
1.498412698412698418e+01, -9.413864666609030873e-01, -3.373299873828297657e-01, 8.555619490980183999e-17
1.504761904761904745e+01, -9.344710523513151124e-01, -3.560391162743573035e-01, 9.209000684130663625e-17
1.511111111111111072e+01, -9.271838545667874243e-01, -3.746065934159116817e-01, 9.612180061060479784e-17
1.517460317460317398e+01, -9.195277725514502398e-01, -3.930250316539239397e-01, 1.067659583818978987e-16
1.523809523809523725e+01, -9.115058523116726930e-01, -4.112871031306118419e-01, 1.043464579256569508e-16
1.530158730158730052e+01, -9.031212854041914539e-01, -4.293855421994092758e-01, 9.896117632275226062e-17
1.536507936507936378e+01, -8.943774076663366657e-01, -4.473131483156326804e-01, 1.259906094540729676e-16
1.542857142857142883e+01, -8.852776978888551307e-01, -4.650627889012504679e-01, 1.247075452657531699e-16
1.549206349206349032e+01, -8.758257764318565508e-01, -4.826274021826107430e-01, 7.825281868255702697e-17
1.555555555555555536e+01, -8.660254037844384856e-01, -4.999999999999998890e-01, 6.154593317245119318e-17
1.561904761904761862e+01, -8.558804790685580199e-01, -5.171736705879131923e-01, 8.344813764288087367e-17
1.568253968253968367e+01, -8.453950384877497726e-01, -5.341415813249291711e-01, 9.142378494239714094e-17
1.574603174603174338e+01, -8.345732537213027546e-01, -5.508969814521021968e-01, 6.147949010495384702e-17
1.580952380952380842e+01, -8.234194302645394536e-01, -5.674332047587813399e-01, 7.876658121206621352e-17
1.587301587301587169e+01, -8.119380057158562813e-01, -5.837436722347900675e-01, 6.626112088507768942e-17
1.593650793650793673e+01, -8.001335480112061749e-01, -5.998218946879136926e-01, 7.266153527444854337e-17
1.600000000000000000e+01, -7.880107536067217922e-01, -6.156614753256582917e-01, 4.897065326084832218e-17
1.606349206349206327e+01, -7.755744456102116047e-01, -6.312561123002397023e-01, 2.157311729008657017e-17
1.612698412698412653e+01, -7.628295718622665200e-01, -6.465996012157996242e-01, 6.353954614953597617e-17
1.619047619047618980e+01, -7.497812029677342061e-01, -6.616858375968591721e-01, 4.394012555391340894e-17
1.625396825396825307e+01, -7.364345302783621428e-01, -6.765088193170049058e-01, 5.944895766409391513e-17
1.631746031746031633e+01, -7.227948638273912207e-01, -6.910626489868649802e-01, 4.867638322045057413e-17
1.638095238095238315e+01, -7.088676302169386600e-01, -7.053415363004090777e-01, 5.740601694072927833e-17
1.644444444444444287e+01, -6.946583704589975872e-01, -7.193398003386507478e-01, 4.730008120133545141e-17
1.650793650793650613e+01, -6.801727377709192446e-01, -7.330518718298265624e-01, 2.539797263608763845e-17
1.657142857142856940e+01, -6.654164953262610149e-01, -7.464722953651502513e-01, 4.500606174184900326e-17
1.663492063492063266e+01, -6.503955139618760040e-01, -7.595957315692781764e-01, 1.741948958126787436e-17
1.669841269841269948e+01, -6.351157698421778797e-01, -7.724169592246002969e-01, 5.923242032712894342e-18
1.676190476190476275e+01, -6.195833420814980119e-01, -7.849308773485228485e-01, 6.919668620820305579e-17
1.682539682539682246e+01, -6.038044103254779360e-01, -7.971325072229220599e-01, 6.152184669825053686e-17
1.688888888888888573e+01, -5.877852522924731371e-01, -8.090169943749474513e-01, -2.216042907813002980e-17
1.695238095238095255e+01, -5.715322412759368254e-01, -8.205796105083921210e-01, -1.476671760988370504e-18
1.701587301587301582e+01, -5.550518436087749086e-01, -8.318157553848689600e-01, 6.452446941398172944e-17
1.707936507936507908e+01, -5.383506160906820215e-01, -8.427209586540392872e-01, -4.505569295832786350e-18
1.714285714285714235e+01, -5.214352033794968921e-01, -8.532908816321564949e-01, 1.504058564027615527e-18
1.720634920634920562e+01, -5.043123353475938986e-01, -8.635213190282311491e-01, -4.560081572723238465e-17
1.726984126984126888e+01, -4.869888244043678038e-01, -8.734082006171296486e-01, 3.478516516218521892e-18
1.733333333333333215e+01, -4.694715627858905838e-01, -8.829475928589272105e-01, -1.988262154138354789e-17
1.739682539682539542e+01, -4.517675198128073832e-01, -8.921357004638837962e-01, -3.118086404715274860e-17
1.746031746031746223e+01, -4.338837391175581759e-01, -9.009688679024192570e-01, 5.911465253533213192e-17
1.752380952380952195e+01, -4.158273358420338517e-01, -9.094435808594817372e-01, 8.936713394671832681e-18
1.758730158730158522e+01, -3.976054938067884459e-01, -9.175564676327337965e-01, -1.817342526720038434e-17
1.765079365079364848e+01, -3.792254626529278361e-01, -9.253043004739970323e-01, -3.668894788729278025e-17
1.771428571428571530e+01, -3.606945549578040033e-01, -9.326839968734276232e-01, 2.315267465268124813e-17
1.777777777777777857e+01, -3.420201433256684909e-01, -9.396926207859086499e-01, -5.288291673733885480e-17
1.784126984126984183e+01, -3.232096574544590095e-01, -9.463273837991647008e-01, -7.698143065452263554e-17
1.790476190476190155e+01, -3.042705811798562809e-01, -9.525856462431463445e-01, -8.573395577026710127e-17
1.796825396825396837e+01, -2.852104494978028870e-01, -9.584649182402353862e-01, 8.148131488047909714e-18
1.803174603174603163e+01, -2.660368455666751730e-01, -9.639628606958535739e-01, -3.873204795302947269e-17
1.809523809523809490e+01, -2.467573976902929789e-01, -9.690772862290784051e-01, -7.013457416212240383e-17
1.815873015873015817e+01, -2.273797762829617153e-01, -9.738061600429063214e-01, 2.625459718854432187e-18
1.822222222222222143e+01, -2.079116908177588430e-01, -9.781476007338061329e-01, -4.955244346343309021e-17
1.828571428571428470e+01, -1.883608867592974079e-01, -9.820998810402388202e-01, -2.092050506094883373e-17
1.834920634920634797e+01, -1.687351424821446899e-01, -9.856614285298633815e-01, -6.086262752241428667e-17
1.841269841269841123e+01, -1.490422661761751089e-01, -9.888308262251285230e-01, -1.500645837228385131e-17
1.847619047619047450e+01, -1.292900927400331690e-01, -9.916068131670302543e-01, -1.628014255138510687e-17
1.853968253968254132e+01, -1.094864806639961330e-01, -9.939882849167857026e-01, -6.668477281080357619e-17
1.860317460317460103e+01, -8.963930890343362046e-02, -9.959742939952392904e-01, -5.968515295315858290e-17
1.866666666666666430e+01, -6.975647374412639878e-02, -9.975640502598241977e-01, -4.671316207124010441e-17
1.873015873015872756e+01, -4.984588566069746846e-02, -9.987569212189223444e-01, -3.120056910744606768e-17
1.879365079365079438e+01, -2.991546616939800424e-02, -9.995524322835038777e-01, -1.009811758595058413e-16
1.885714285714285765e+01, -9.973144676493092206e-03, -9.999502669559430235e-01, -2.491145370917185457e-17
1.892063492063492092e+01, 9.973144676492868427e-03, -9.999502669559431345e-01, -1.841013420994228208e-17
1.898412698412698063e+01, 2.991546616939775097e-02, -9.995524322835034337e-01, -3.965845639382623639e-17
1.904761904761904745e+01, 4.984588566069719784e-02, -9.987569212189227885e-01, -1.204178471640960110e-16
1.911111111111111072e+01, 6.975647374412438650e-02, -9.975640502598243087e-01, -5.719961714524560730e-17
1.917460317460317398e+01, 8.963930890343338453e-02, -9.959742939952390683e-01, -2.560751914477040389e-17
1.923809523809523725e+01, 1.094864806639976318e-01, -9.939882849167855916e-01, -1.178448101891738540e-16
1.930158730158730052e+01, 1.292900927400329192e-01, -9.916068131670302543e-01, -2.830528211305338141e-17
1.936507936507936378e+01, 1.490422661761731105e-01, -9.888308262251287450e-01, -5.377407681925561468e-17
1.942857142857142705e+01, 1.687351424821444401e-01, -9.856614285298630485e-01, -3.321125171845228904e-17
1.949206349206349032e+01, 1.883608867592971026e-01, -9.820998810402392643e-01, -1.413817468848545715e-16
1.955555555555555358e+01, 2.079116908177585932e-01, -9.781476007338055778e-01, -6.432868437092857033e-17
1.961904761904762040e+01, 2.273797762829614377e-01, -9.738061600429062104e-01, -6.127816787315423690e-17
1.968253968253968367e+01, 2.467573976902943667e-01, -9.690772862290782941e-01, -1.239493184680980873e-16
1.974603174603174338e+01, 2.660368455666748955e-01, -9.639628606958539070e-01, -1.016774755717845462e-16
1.980952380952380665e+01, 2.852104494978009441e-01, -9.584649182402358303e-01, -4.405993852016695914e-17
1.987301587301587347e+01, 3.042705811798560589e-01, -9.525856462431461225e-01, -7.675434859464673346e-17
1.993650793650793673e+01, 3.232096574544603973e-01, -9.463273837991645898e-01, -1.180729718254420530e-16
2.000000000000000000e+01, 3.420201433256682133e-01, -9.396926207859083169e-01, -7.959122390389185226e-17


==> figures/V_123_desired.csv <==
 t, V1, V2, V3
0.000000000000000000e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, -7.877032206975084926e-17
6.349206349206348854e-02, 4.817033384443825117e-01, 8.763343504231344561e-01, -4.753645457057062563e-17
1.269841269841269771e-01, 4.641287653249742129e-01, 8.857677399848763455e-01, -9.183842585704228094e-17
1.904761904761904656e-01, 4.463695365067527621e-01, 8.948487229016682809e-01, -6.438087776512534057e-17
2.539682539682539542e-01, 4.284327175780915375e-01, 9.035736862639657252e-01, -4.560661674185975006e-17
3.174603174603174427e-01, 4.103254447823805884e-01, 9.119391588061903642e-01, -1.042220085169390117e-16
3.809523809523809312e-01, 3.920549221788410810e-01, 9.199418122877900394e-01, -7.326277243071205409e-17
4.444444444444444198e-01, 3.736284187763578846e-01, 9.275784628173935342e-01, -2.330845136872180204e-17
5.079365079365079083e-01, 3.550532656414733257e-01, 9.348460721195366308e-01, -5.206751397292346858e-17
5.714285714285713969e-01, 3.363368529816874730e-01, 9.417417487434519563e-01, -8.450091555360089000e-17
6.349206349206348854e-01, 3.174866272052325744e-01, 9.482627492134474423e-01, -1.162495192705148341e-16
6.984126984126983739e-01, 2.985100879584861588e-01, 9.544064791204098785e-01, -1.537969137136512300e-16
7.619047619047618625e-01, 2.794147851422026929e-01, 9.601704941540001315e-01, -5.115199430122358466e-17
8.253968253968253510e-01, 2.602083159077533403e-01, 9.655525010751363491e-01, -9.357291069247896806e-17
8.888888888888888395e-01, 2.408983216345633727e-01, 9.705503586283664719e-01, -1.088573677753608363e-16
9.523809523809523281e-01, 2.214924848899566812e-01, 9.751620783937779979e-01, -9.676402003938792065e-17
1.015873015873015817e+00, 2.019985263726121194e-01, 9.793858255780983901e-01, -8.653785726599125412e-17
1.079365079365079305e+00, 1.824242018408480936e-01, 9.832199197446772621e-01, -7.304250131363870880e-17
1.142857142857142794e+00, 1.627772990269609199e-01, 9.866628354820543567e-01, -1.199780911506503425e-16
1.206349206349206282e+00, 1.430656345388394979e-01, 9.897132030108518608e-01, -1.322252985876637058e-16
1.269841269841269771e+00, 1.232970507500937007e-01, 9.923698087287465830e-01, -9.568178680901509597e-17
1.333333333333333259e+00, 1.034794126799314512e-01, 9.946315956933081681e-01, -1.324799301358095518e-16
1.396825396825396748e+00, 8.362060486402443649e-02, 9.964976640425079468e-01, -7.293171400351814791e-17
1.460317460317460236e+00, 6.372852821761208764e-02, 9.979672713527319994e-01, -9.895872730959425020e-17
1.523809523809523725e+00, 4.381109689208586427e-02, 9.990398329341592110e-01, -1.203865605276945229e-16
1.587301587301587213e+00, 2.387623512630930242e-02, 9.997149220633819722e-01, -1.290247786168174284e-16
1.650793650793650702e+00, 3.931874093924753524e-03, 9.999922701531795965e-01, -7.826123614435534122e-17
1.714285714285714191e+00, -1.601405125209989441e-02, 9.998717668593786190e-01, -8.115042711592154146e-17
1.777777777777777679e+00, -3.595360533642805861e-02, 9.993534601247511251e-01, -1.195604721266909805e-16
1.841269841269841168e+00, -5.587885511855785609e-02, 9.984375561599428961e-01, -1.155555809684349143e-16
1.904761904761904656e+00, -7.578187324901755617e-02, 9.971244193614305917e-01, -7.487381193065514836e-17
1.968253968253967923e+00, -9.565474122329709061e-02, 9.954145721665443869e-01, -8.012981845917140495e-17
2.031746031746031633e+00, -1.154895525322609390e-01, 9.933086948456146814e-01, -7.333595812308818330e-17
2.095238095238095344e+00, -1.352784158077875998e-01, 9.908076252313239296e-01, -1.120656336301075756e-16
2.158730158730158610e+00, -1.550134579623847764e-01, 9.879123583853701707e-01, -1.278891246385212567e-16
2.222222222222222321e+00, -1.746868273215341216e-01, 9.846240462025782625e-01, -7.238503556927618238e-17
2.285714285714285587e+00, -1.942906967475130087e-01, 9.809439969526120295e-01, -8.394652943512352404e-17
2.349206349206349298e+00, -2.138172667534578575e-01, 9.768736747594753966e-01, -1.323836957726388867e-16
2.412698412698412564e+00, -2.332587686064238330e-01, 9.724146990190015716e-01, -1.229280824638795953e-16
2.476190476190475831e+00, -2.526074674182097191e-01, 9.675688437545714171e-01, -1.122841330749787418e-16
2.539682539682539542e+00, -2.718556652227185899e-01, 9.623380369113099242e-01, -8.285862491711932048e-17
2.603174603174602808e+00, -2.909957040386267901e-01, 9.567243595890428942e-01, -7.444502003769037246e-17
2.666666666666666519e+00, -3.100199689161470817e-01, 9.507300452143244707e-01, -1.235435241993486941e-16
2.730158730158730229e+00, -3.289208909666699876e-01, 9.443574786518569297e-01, -6.991169375149136795e-17
2.793650793650793496e+00, -3.476909503740786000e-01, 9.376091952556621090e-01, -7.383021598162646976e-17
2.857142857142857206e+00, -3.663226793865432818e-01, 9.304878798603796186e-01, -8.571123408161116969e-17
2.920634920634920473e+00, -3.848086652875984393e-01, 9.229963657130926258e-01, -1.179458730953158072e-16
2.984126984126984183e+00, -4.031415533453253097e-01, 9.151376333461096468e-01, -1.290477839543796376e-16
3.047619047619047450e+00, -4.213140497384643135e-01, 9.069148093911441055e-01, -1.244943426010334438e-16
3.111111111111110716e+00, -4.393189244582954567e-01, 8.983311653353716064e-01, -6.588845059824424627e-17
3.174603174603174427e+00, -4.571490141851283773e-01, 8.893901162198540877e-01, -1.216236566008860944e-16
3.238095238095237693e+00, -4.747972251382618913e-01, 8.800952192808498831e-01, -1.305172960049574854e-16
3.301587301587301404e+00, -4.922565358982754491e-01, 8.704501725345512586e-01, -1.079418589415284467e-16
3.365079365079364671e+00, -5.095200002005331186e-01, 8.604588133058134192e-01, -1.029761160227686366e-16
3.428571428571428381e+00, -5.265807496987854330e-01, 8.501251167014567400e-01, -7.950766403903429525e-17
3.492063492063492092e+00, -5.434319966977713134e-01, 8.394531940287519589e-01, -1.061894887630475737e-16
3.555555555555555358e+00, -5.600670368537330468e-01, 8.284472911597209333e-01, -1.033961609426094791e-16
3.619047619047619069e+00, -5.764792518417698464e-01, 8.171117868418943386e-01, -1.108123737562065718e-16
3.682539682539682335e+00, -5.926621119889676770e-01, 8.054511909562095395e-01, -6.105350929819576052e-17
3.746031746031746046e+00, -6.086091788722580720e-01, 7.934701427227340842e-01, -7.786296130995533327e-17
3.809523809523809312e+00, -6.243141078799746557e-01, 7.811734088549298072e-01, -8.714543714046379058e-17
3.873015873015872579e+00, -6.397706507360836348e-01, 7.685658816631976142e-01, -1.129042430482629596e-16
3.936507936507935845e+00, -6.549726579860901676e-01, 7.556525771084462439e-01, -9.580085810814112244e-17
4.000000000000000000e+00, -6.699140814436245206e-01, 7.424386328064730423e-01, -6.195958207932921228e-17
4.063492063492063266e+00, -6.845889765967412277e-01, 7.289293059839387912e-01, -4.717146289607572633e-17
4.126984126984126533e+00, -6.989915049729688024e-01, 7.151299713867572683e-01, -1.316314097283990101e-16
4.190476190476190688e+00, -7.131159364621726393e-01, 7.010461191417285409e-01, -6.730620659246818071e-17
4.253968253968253954e+00, -7.269566515963045150e-01, 6.866833525722676468e-01, -5.666225720356732719e-17
4.317460317460317221e+00, -7.405081437851331883e-01, 6.720473859690971885e-01, -6.699719831385347639e-17
4.380952380952380487e+00, -7.537650215070658133e-01, 6.571440423167910216e-01, -6.583598003134199592e-17
4.444444444444444642e+00, -7.667220104541893066e-01, 6.419792509770746447e-01, -7.944972848254185126e-17
4.507936507936507908e+00, -7.793739556306761296e-01, 6.265590453298018891e-01, -9.374502936943955608e-17
4.571428571428571175e+00, -7.917158234037233733e-01, 6.108895603725474910e-01, -6.752470603733937155e-17
4.634920634920635329e+00, -8.037427035062059133e-01, 5.949770302797707799e-01, -9.237659373654430708e-17
4.698412698412698596e+00, -8.154498109902473812e-01, 5.788277859225225974e-01, -5.782715778483217192e-17
4.761904761904761862e+00, -8.268324881309341290e-01, 5.624482523496795450e-01, -1.051269786538622818e-16
4.825396825396825129e+00, -8.378862062794105725e-01, 5.458449462317085388e-01, -3.668963400045360851e-17
4.888888888888888395e+00, -8.486065676646237232e-01, 5.290244732679822981e-01, -3.145339009098603776e-17
4.952380952380951662e+00, -8.589893071429945959e-01, 5.119935255586715028e-01, -2.699871892710060207e-17
5.015873015873014928e+00, -8.690302938953258227e-01, 4.947588789422618372e-01, -7.398397882453317542e-17
5.079365079365079083e+00, -8.787255330702654632e-01, 4.773273902997582918e-01, -6.526425069258496614e-17
5.142857142857142350e+00, -8.880711673736771949e-01, 4.597059948266437601e-01, -3.021685077291200005e-17
5.206349206349205616e+00, -8.970634786032816166e-01, 4.419017032736799466e-01, -2.388910837538335309e-17
5.269841269841269771e+00, -9.056988891279600384e-01, 4.239215991576495424e-01, -7.890305004829988572e-17
5.333333333333333037e+00, -9.139739633111301220e-01, 4.057728359431481691e-01, -4.752086044870788451e-17
5.396825396825396304e+00, -9.218854088776297084e-01, 3.874626341965444754e-01, -2.839740162717401799e-17
5.460317460317460458e+00, -9.294300782235638270e-01, 3.689982787132481401e-01, -9.064020817150859297e-17
5.523809523809523725e+00, -9.366049696685914139e-01, 3.503871156194197645e-01, -4.655536254312315089e-17
5.587301587301586991e+00, -9.434072286501590243e-01, 3.316365494492827803e-01, -6.491447493036485575e-17
5.650793650793650258e+00, -9.498341488591994786e-01, 3.127540401991953933e-01, -5.059821714387130743e-17
5.714285714285714413e+00, -9.558831733168504652e-01, 2.937471003596590635e-01, -1.261647875484572739e-17
5.777777777777777679e+00, -9.615518953917593370e-01, 2.746232919264404160e-01, -5.231310188728117359e-19
5.841269841269840946e+00, -9.668380597575718660e-01, 2.553902233919961851e-01, -4.438406555152459649e-17
5.904761904761905100e+00, -9.717395632902243729e-01, 2.360555467184023426e-01, -3.129383071152215287e-17
5.968253968253968367e+00, -9.762544559046807402e-01, 2.166269542929862846e-01, -3.967121376161016155e-17
6.031746031746031633e+00, -9.803809413307826848e-01, 1.971121758678754110e-01, -2.170745697348873042e-17
6.095238095238094900e+00, -9.841173778279035389e-01, 1.775189754846814572e-01, 2.875992374996155472e-18
6.158730158730159054e+00, -9.874622788381227645e-01, 1.578551483855419602e-01, -3.119921287396327195e-17
6.222222222222221433e+00, -9.904143135776580786e-01, 1.381285179117488493e-01, -3.138179802839502197e-17
6.285714285714284699e+00, -9.929723075663257070e-01, 1.183469323911959387e-01, -8.362150747892680435e-18
6.349206349206348854e+00, -9.951352430948110506e-01, 9.851826201588768928e-02, -3.455586956120555583e-17
6.412698412698412120e+00, -9.969022596295700200e-01, 7.865039571074824987e-02, -8.262730821116070954e-18
6.476190476190475387e+00, -9.982726541551949495e-01, 5.875123799497661975e-02, -1.806494724762039696e-17
6.539682539682539542e+00, -9.992458814541134160e-01, 3.882870583719975899e-02, 9.392600844296543409e-18
6.603174603174602808e+00, -9.998215543235049463e-01, 1.889072550567025277e-02, 2.142268262322371813e-17
6.666666666666666075e+00, -9.999994437293515670e-01, -1.054770585234244325e-03, 2.490097450677502824e-17
6.730158730158729341e+00, -9.997794788975598035e-01, -2.099984703095845312e-02, 3.562714681269630319e-17
6.793650793650793496e+00, -9.991617473421189333e-01, -4.093656859390445296e-02, 2.042229552924790344e-17
6.857142857142856762e+00, -9.981464948302828377e-01, -6.085700336050076098e-02, -8.988507208667858876e-18
6.920634920634920029e+00, -9.967341252847901067e-01, -8.075322589695159425e-02, 2.087345422732081471e-17
6.984126984126984183e+00, -9.949252006231622536e-01, -1.006173204024047169e-01, 1.210611417144141793e-17
7.047619047619047450e+00, -9.927204405341417681e-01, -1.204413838582875373e-01, 3.270169042338432039e-17
7.111111111111110716e+00, -9.901207221913610468e-01, -1.402175291725598905e-01, 9.638434973811746316e-18
7.174603174603174871e+00, -9.871270799043546651e-01, -1.599378883176276467e-01, 3.035944442233891750e-17
7.238095238095238138e+00, -9.837407047070549915e-01, -1.795946154606725687e-01, 6.276577936964378531e-18
7.301587301587301404e+00, -9.799629438839340123e-01, -1.991798900851523835e-01, -2.702994452520811684e-17
7.365079365079364671e+00, -9.757953004339802172e-01, -2.186859201022287591e-01, 2.830528211305338141e-17
7.428571428571428825e+00, -9.712394324727231520e-01, -2.381049449508817195e-01, 6.822507726658199937e-18
7.492063492063492092e+00, -9.662971525725461142e-01, -2.574292386854871162e-01, 2.560751914477040389e-17
7.555555555555555358e+00, -9.609704270415444505e-01, -2.766511130496167592e-01, 2.509367748128783279e-18
7.619047619047618625e+00, -9.552613751412221132e-01, -2.957629205348455970e-01, 9.395544701580344640e-18
7.682539682539681891e+00, -9.491722682433344493e-01, -3.147570574233461982e-01, 4.047935822796723939e-17
7.746031746031745158e+00, -9.427055289262115112e-01, -3.336259668130641121e-01, 4.616570982557119559e-17
7.809523809523809312e+00, -9.358637300109255985e-01, -3.523621416242632698e-01, 5.266702932480076809e-17
7.873015873015871691e+00, -9.286495935376826161e-01, -3.709581275862502414e-01, 4.629092646238901728e-17
7.936507936507935845e+00, -9.210659896828455873e-01, -3.894065262030930175e-01, 3.120056910744606768e-17
8.000000000000000000e+00, -9.131159356170233110e-01, -4.076999976971399930e-01, 4.753406390538110742e-17
8.063492063492063266e+00, -9.048025943046748010e-01, -4.258312639291880197e-01, 3.275047917167067240e-17
8.126984126984126533e+00, -8.961292732457101229e-01, -4.437931112941203571e-01, 3.892919719517466268e-17
8.190476190476191576e+00, -8.870994231595858981e-01, -4.615783935908719382e-01, 4.403571816701402038e-17
8.253968253968253066e+00, -8.777166366124233843e-01, -4.791800348655767539e-01, 4.276203398791276482e-17
8.317460317460316332e+00, -8.679846465876871475e-01, -4.965910322267689803e-01, 5.351476291156459650e-18
8.380952380952381375e+00, -8.579073250010031959e-01, -5.138044586315140272e-01, 4.867608067657774724e-17
8.444444444444442865e+00, -8.474886811596994418e-01, -5.308134656413618924e-01, 2.179686784780417670e-17
8.507936507936507908e+00, -8.367328601676837785e-01, -5.476112861470328053e-01, 8.064126712803230834e-17
8.571428571428571175e+00, -8.256441412762977050e-01, -5.641912370607371496e-01, 4.237899854649349032e-17
8.634920634920634441e+00, -8.142269361817972007e-01, -5.805467219750738428e-01, 3.873204795302947269e-17
8.698412698412697708e+00, -8.024857872701364192e-01, -5.966712337874430228e-01, 1.878654229344000079e-17
8.761904761904760974e+00, -7.904253658097643020e-01, -6.125583572889201633e-01, 5.715747832049718476e-17
8.825396825396824241e+00, -7.780504700931347717e-01, -6.282017717165816473e-01, 4.922585503889372203e-17
8.888888888888889284e+00, -7.653660235276884549e-01, -6.435952532682431837e-01, 5.206201490319785180e-17
8.952380952380950774e+00, -7.523770726770504513e-01, -6.587326775786308541e-01, 3.153757474443557589e-17
9.015873015873015817e+00, -7.390887852532339597e-01, -6.736080221559859194e-01, 8.112470437522863735e-18
9.079365079365079083e+00, -7.255064480606419064e-01, -6.882153687781399354e-01, 4.592900088282929785e-17
9.142857142857142350e+00, -7.116354648926902504e-01, -7.025489058471053871e-01, 4.493263416830398834e-17
9.206349206349205616e+00, -6.974813543818817463e-01, -7.166029307012469207e-01, 5.272855176132452512e-17
9.269841269841270659e+00, -6.830497478041955839e-01, -7.303718518841105789e-01, 5.975734149692266512e-17
9.333333333333332149e+00, -6.683463868386594342e-01, -7.438501913690076517e-01, 7.375196910435936890e-17
9.396825396825397192e+00, -6.533771212829937447e-01, -7.570325867384761764e-01, 2.263525543112838561e-17
9.460317460317460458e+00, -6.381479067262477711e-01, -7.699137933177379045e-01, 4.560081572723238465e-17
9.523809523809523725e+00, -6.226648021793397270e-01, -7.824886862613184002e-01, 2.707241888574230099e-17
9.587301587301586991e+00, -6.069339676644509574e-01, -7.947522625919900552e-01, 6.001672052709061337e-17
9.650793650793650258e+00, -5.909616617642372560e-01, -8.066996431912260013e-01, 4.649783304853392460e-17
9.714285714285713524e+00, -5.747542391318204436e-01, -8.183260747403827695e-01, 5.698782299224619753e-17
9.777777777777776791e+00, -5.583181479625627386e-01, -8.296269316118265458e-01, 7.520887480696484782e-17
9.841269841269841834e+00, -5.416599274286233445e-01, -8.405977177092611718e-01, 2.010307648035419767e-17
9.904761904761903324e+00, -5.247862050773212106e-01, -8.512340682565189276e-01, 9.815766931971142827e-17
9.968253968253968367e+00, -5.077036941943311454e-01, -8.615317515341087695e-01, 7.980619031659685520e-17
1.003174603174602986e+01, -4.904191911327794307e-01, -8.714866705628209198e-01, 6.420543359733686017e-17
1.009523809523809490e+01, -4.729395726092793795e-01, -8.810948647337314421e-01, 6.519533888652564778e-17
1.015873015873015817e+01, -4.552717929680010212e-01, -8.903525113839472205e-01, 5.786875421079910208e-17
1.022222222222222143e+01, -4.374228814138554355e-01, -8.992559273174685064e-01, 5.961771209047518762e-17
1.028571428571428470e+01, -4.193999392158906936e-01, -9.078015702705671819e-01, 8.137186113741528922e-17
1.034920634920634974e+01, -4.012101368820241709e-01, -9.159860403210891011e-01, 6.398772291034708592e-17
1.041269841269841123e+01, -3.828607113062228451e-01, -9.238060812411300615e-01, 7.604531307748664041e-17
1.047619047619047628e+01, -3.643589628892695553e-01, -9.312585817925418397e-01, 3.768479762469132558e-17
1.053968253968253954e+01, -3.457122526342717439e-01, -9.383405769647488182e-01, 7.441743009446758838e-17
1.060317460317460281e+01, -3.269279992180487149e-01, -9.450492491543939222e-01, 6.333541322508217637e-17
1.066666666666666607e+01, -3.080136760395801310e-01, -9.513819292863329169e-01, 8.816542114901423937e-17
1.073015873015873112e+01, -2.889768082466803167e-01, -9.573360978755379724e-01, 6.693724463783702719e-17
1.079365079365079261e+01, -2.698249697420860294e-01, -9.629093860294865026e-01, 1.010932346428367946e-16
1.085714285714285765e+01, -2.505657801701428600e-01, -9.680995763906355966e-01, 8.448326514514325553e-17
1.092063492063492092e+01, -2.312069018852975777e-01, -9.729046040186072331e-01, 7.565658430490871453e-17
1.098412698412698418e+01, -2.117560369035973999e-01, -9.773225572117336668e-01, 1.036861462011462566e-16
1.104761904761904745e+01, -1.922209238384040286e-01, -9.813516782676384720e-01, 5.779244593768670289e-17
1.111111111111110894e+01, -1.726093348215583523e-01, -9.849903641825433764e-01, 1.588568680842981089e-16
1.117460317460317398e+01, -1.529290724111961597e-01, -9.882371672890325476e-01, 8.745973317707545109e-17
1.123809523809523725e+01, -1.331879664874715818e-01, -9.910907958320126498e-01, 1.418435795022150128e-16
1.130158730158730052e+01, -1.133938711374019997e-01, -9.935501144826438535e-01, 8.094485491193238536e-17
1.136507936507936378e+01, -9.355466153008155927e-02, -9.956141447900346275e-01, 1.533017097203309700e-16
1.142857142857142883e+01, -7.367823078351597166e-02, -9.972820655705241233e-01, 1.483268790344967751e-16
1.149206349206349032e+01, -5.377248682430535442e-02, -9.985532132343925005e-01, 1.459073785782558272e-16
1.155555555555555536e+01, -3.384534924144273066e-02, -9.994270820498737384e-01, 1.516261253447029224e-16
1.161904761904761862e+01, -1.390474613546920958e-02, -9.999033243443630203e-01, 7.690615235488985382e-17
1.168253968253968189e+01, 6.041389035754528986e-03, -9.999817506427398639e-01, 6.504721639080468298e-17
1.174603174603174516e+01, 2.598512061341212709e-02, -9.996623297427520427e-01, 6.475111758877235469e-17
1.180952380952381020e+01, 4.591851389496775376e-02, -9.989451887274285458e-01, 1.608029031233767606e-16
1.187301587301587169e+01, 6.583363829102080456e-02, -9.978306129145204650e-01, 7.505428971009046036e-17
1.193650793650793673e+01, 8.572257048053162631e-02, -9.963190457429841329e-01, 1.541077944775549314e-16
1.200000000000000000e+01, 1.055773975631437572e-01, -9.944110885965594671e-01, 8.158758746334503667e-17
1.206349206349206327e+01, 1.253902202073699512e-01, -9.921075005645041411e-01, 1.714411750312767489e-16
1.212698412698412653e+01, 1.451531557933783412e-01, -9.894091981395883861e-01, 9.365596754217224630e-17
1.219047619047618980e+01, 1.648583415491224335e-01, -9.863172548534639983e-01, 1.677904290728552121e-16
1.225396825396825307e+01, 1.844979376785864100e-01, -9.828329008495536590e-01, 6.780501766421067507e-17
1.231746031746031811e+01, 2.040641304808769319e-01, -9.789575223936347603e-01, 7.596843481281259173e-17
1.238095238095237960e+01, 2.235491354589432544e-01, -9.746926613223059199e-01, 8.343594129891487059e-17
1.244444444444444287e+01, 2.429452004166721413e-01, -9.700400144295611149e-01, 7.771852804169910116e-17
1.250793650793650791e+01, 2.622446085431345830e-01, -9.650014327917126877e-01, 1.679570011851372130e-16
1.257142857142856940e+01, 2.814396814827511695e-01, -9.595789210309320083e-01, 1.499595427348369975e-16
1.263492063492063444e+01, 3.005227823901635564e-01, -9.537746365177021124e-01, 1.653262359878999818e-16
1.269841269841269771e+01, 3.194863189685854810e-01, -9.475908885124969538e-01, 7.773901383663210028e-17
1.276190476190476097e+01, 3.383227464904304260e-01, -9.410301372470342152e-01, 1.632003708103697173e-16
1.282539682539682424e+01, 3.570245707990194473e-01, -9.340949929454585021e-01, 1.637950367280933676e-16
1.288888888888888928e+01, 3.755843512901609893e-01, -9.267882147858532704e-01, 1.511384067444594379e-16
1.295238095238095077e+01, 3.939947038724279649e-01, -9.191127098024910458e-01, 1.614877430401229046e-16
1.301587301587301582e+01, 4.122483039049554265e-01, -9.110715317292532589e-01, 1.593260898634446338e-16
1.307936507936507908e+01, 4.303378891115785532e-01, -9.026678797846919844e-01, 1.519007938472925014e-16
1.314285714285714235e+01, 4.482562624701620924e-01, -8.939050973992045401e-01, 1.607669779184419479e-16
1.320634920634920562e+01, 4.659962950759684031e-01, -8.847866708848359796e-01, 1.587377219661490149e-16
1.326984126984127066e+01, 4.835509289779238440e-01, -8.753162280482333912e-01, 1.695890603225965146e-16
1.333333333333333215e+01, 5.009131799866529677e-01, -8.654975367473086711e-01, 1.564630168450153047e-16
1.339682539682539719e+01, 5.180761404531776249e-01, -8.553345033921755380e-01, 1.622741522000725830e-16
1.346031746031745868e+01, 5.350329820171444428e-01, -8.448311713909720799e-01, 1.548270833470097418e-16
1.352380952380952372e+01, 5.517769583235301312e-01, -8.339917195411675754e-01, 1.684394174432265563e-16
1.358730158730158699e+01, 5.683014077066986802e-01, -8.228204603670139505e-01, 1.564889198026542931e-16
1.365079365079365026e+01, 5.845997558407818318e-01, -8.113218384037855779e-01, 1.560025176904094137e-16
1.371428571428571352e+01, 6.006655183553006871e-01, -7.995004284295024188e-01, 1.607797584176383713e-16
1.377777777777777857e+01, 6.164923034150027181e-01, -7.873609336448338381e-01, 1.572513069054873566e-16
1.384126984126984006e+01, 6.320738142628808953e-01, -7.749081838019089563e-01, 1.533418282662866488e-16
1.390476190476190332e+01, 6.474038517253671854e-01, -7.621471332827794987e-01, 1.539364941840102745e-16
1.396825396825396837e+01, 6.624763166787017710e-01, -7.490828591282945315e-01, 1.335061851586135216e-16
1.403174603174602986e+01, 6.772852124754935588e-01, -7.357205590181815635e-01, 1.516054035479447684e-16
1.409523809523809490e+01, 6.918246473305205146e-01, -7.220655492031183842e-01, 1.443471576487600987e-16
1.415873015873015817e+01, 7.060888366647927183e-01, -7.081232623896489553e-01, 1.402274870062743646e-16
1.422222222222222143e+01, 7.200721054069808558e-01, -6.938992455787496016e-01, 1.563568355643294162e-16
1.428571428571428470e+01, 7.337688902512652378e-01, -6.793991578589324565e-01, 1.159449527875774802e-16
1.434920634920634974e+01, 7.471737418707221634e-01, -6.646287681547523585e-01, 1.583121542517511671e-16
1.441269841269841123e+01, 7.602813270853630012e-01, -6.495939529316131500e-01, 1.244317570598392182e-16
1.447619047619047628e+01, 7.730864309839644566e-01, -6.343006938577917531e-01, 1.493464359215248043e-16
1.453968253968253777e+01, 7.855839589988428129e-01, -6.187550754246017304e-01, 1.545024093302059693e-16
1.460317460317460281e+01, 7.977689389327514702e-01, -6.029632825256540096e-01, 1.318179021552888107e-16
1.466666666666666607e+01, 8.096365229370922068e-01, -5.869315979961682306e-01, 1.151641473484803546e-16
1.473015873015872934e+01, 8.211819894406504616e-01, -5.706664001133197051e-01, 1.401989059060421895e-16
1.479365079365079261e+01, 8.324007450280979103e-01, -5.541741600586114203e-01, 1.449380606295883341e-16
1.485714285714285765e+01, 8.432883262675001657e-01, -5.374614393432871617e-01, 1.196260094524058788e-16
1.492063492063491914e+01, 8.538404014861139535e-01, -5.205348871978051628e-01, 1.136078693274630695e-16
1.498412698412698418e+01, 8.640527724937622223e-01, -5.034012379264107828e-01, 9.943398271761629674e-17
1.504761904761904745e+01, 8.739213762531033991e-01, -4.860673082278642032e-01, 1.059677946491210930e-16
1.511111111111111072e+01, 8.834422864961272159e-01, -4.685399944833893437e-01, 1.099995884184192546e-16
1.517460317460317398e+01, 8.926117152862417248e-01, -4.508262700129099798e-01, 1.345215339975268122e-16
1.523809523809523725e+01, 9.014260145253153445e-01, -4.329331823006934421e-01, 1.182242457334714076e-16
1.530158730158730052e+01, 9.098816774050940692e-01, -4.148678501914702110e-01, 1.128389641305667297e-16
1.536507936507936378e+01, 9.179753398023974276e-01, -3.966374610581717142e-01, 1.398683972618874244e-16
1.542857142857142883e+01, 9.257037816175516243e-01, -3.782492679424036552e-01, 1.247075452657531699e-16
1.549206349206349032e+01, 9.330639280555195203e-01, -3.597105866687888565e-01, 1.060083942981859405e-16
1.555555555555555536e+01, 9.400528508492222990e-01, -3.410287929343351898e-01, 6.154593317245119318e-17
1.561904761904761862e+01, 9.466677694245636543e-01, -3.222113193739804538e-01, 8.344813764288087367e-17
1.568253968253968367e+01, 9.529060520066917617e-01, -3.032656526034887556e-01, 9.142378494239714094e-17
1.574603174603174338e+01, 9.587652166670656007e-01, -2.841993302408620248e-01, 8.923506572058276053e-17
1.580952380952380842e+01, 9.642429323108997474e-01, -2.650199379074668071e-01, 7.876658121206621352e-17
1.587301587301587169e+01, 9.693370196046001697e-01, -2.457351062100626704e-01, 6.626112088507768942e-17
1.593650793650793673e+01, 9.740454518428226516e-01, -2.263525077049324818e-01, 7.266153527444854337e-17
1.600000000000000000e+01, 9.783663557548063494e-01, -2.068798538453165969e-01, 4.897065326084832218e-17
1.606349206349206327e+01, 9.822980122496637323e-01, -1.873248919133800594e-01, 4.932869290571548368e-17
1.612698412698412653e+01, 9.858388571003264822e-01, -1.676954019379246763e-01, 9.129512176516488968e-17
1.619047619047618980e+01, 9.889874815658828977e-01, -1.479991935990614405e-01, 7.169570116954232245e-17
1.625396825396825307e+01, 9.917426329520495631e-01, -1.282441031211034588e-01, 5.944895766409391513e-17
1.631746031746031633e+01, 9.941032151095626768e-01, -1.084379901548833680e-01, 7.643195883607948764e-17
1.638095238095238315e+01, 9.960682888702845350e-01, -8.858873465076096132e-02, 5.740601694072927833e-17
1.644444444444444287e+01, 9.976370724208580842e-01, -6.870423372354576841e-02, 4.730008120133545141e-17
1.650793650793650613e+01, 9.988089416137519994e-01, -4.879239851059288813e-02, 5.315354825171655196e-17
1.657142857142856940e+01, 9.995834302155827134e-01, -2.886115102433061547e-02, 7.276163735747791677e-17
1.663492063492063266e+01, 9.999602300926064835e-01, -8.918421000442312147e-03, 1.741948958126787436e-17
1.669841269841269948e+01, 9.999391913333124382e-01, 1.102785725700840096e-02, 5.923242032712894342e-18
1.676190476190476275e+01, 9.995203223080646460e-01, 3.096974803227496922e-02, 6.919668620820305579e-17
1.682539682539682246e+01, 9.987037896657723346e-01, 5.089931735519408890e-02, 8.927742231387945037e-17
1.688888888888888573e+01, 9.974899182675880382e-01, 7.080863615774762865e-02, 5.595146537498883706e-18
1.695238095238095255e+01, 9.958791910576605400e-01, 9.068978342867349551e-02, -1.476671760988370504e-18
1.701587301587301582e+01, 9.938722488709921254e-01, 1.105348493648789648e-01, 6.452446941398172944e-17
1.707936507936507908e+01, 9.914698901784806395e-01, 1.303359385183965324e-01, -4.505569295832786350e-18
1.714285714285714235e+01, 9.886730707692440445e-01, 1.500851729376128929e-01, 1.504058564027615527e-18
1.720634920634920562e+01, 9.854829033703554897e-01, 1.697746953015515647e-01, -1.784524011160347114e-17
1.726984126984126888e+01, 9.819006572041388825e-01, 1.893966720459471509e-01, 3.123409213184743540e-17
1.733333333333333215e+01, 9.779277574832045961e-01, 2.089432964798600134e-01, -1.988262154138354789e-17
1.739682539682539542e+01, 9.735657848434213779e-01, 2.284067918915999862e-01, -3.118086404715274860e-17
1.746031746031746223e+01, 9.688164747150548317e-01, 2.477794146427291788e-01, 5.911465253533213192e-17
1.752380952380952195e+01, 9.636817166323157213e-01, 2.670534572489058345e-01, 3.669228901030074619e-17
1.758730158730158522e+01, 9.581635534816024258e-01, 2.862212514463390312e-01, -1.817342526720038434e-17
1.765079365079364848e+01, 9.522641806887301996e-01, 3.052751712426371999e-01, -3.668894788729278025e-17
1.771428571428571530e+01, 9.459859453454702027e-01, 3.242076359508469507e-01, 2.315267465268124813e-17
1.777777777777777857e+01, 9.393313452757471316e-01, 3.430111132054688428e-01, -5.288291673733885480e-17
1.784126984126984183e+01, 9.323030280418718174e-01, 3.616781219592316021e-01, -4.922585503889372203e-17
1.790476190476190155e+01, 9.249037898911952604e-01, 3.802012354594654364e-01, -8.573395577026710127e-17
1.796825396825396837e+01, 9.171365746436078714e-01, 3.985730842028721299e-01, 8.148131488047909714e-18
1.803174603174603163e+01, 9.090044725203291209e-01, 4.167863588675119191e-01, -3.873204795302947269e-17
1.809523809523809490e+01, 9.005107189144497815e-01, 4.348338132208453000e-01, -7.013457416212240383e-17
1.815873015873015817e+01, 8.916586931037160380e-01, 4.527082670026835731e-01, 2.625459718854432187e-18
1.822222222222222143e+01, 8.824519169060661694e-01, 4.704026087818918289e-01, -4.955244346343309021e-17
1.828571428571428470e+01, 8.728940532784641437e-01, 4.879097987856910734e-01, -2.092050506094883373e-17
1.834920634920634797e+01, 8.629889048595712486e-01, 5.052228717004786374e-01, -6.086262752241428667e-17
1.841269841269841123e+01, 8.527404124568535027e-01, 5.223349394429930292e-01, -1.500645837228385131e-17
1.847619047619047450e+01, 8.421526534787094898e-01, 5.392391939007848967e-01, -1.628014255138510687e-17
1.853968253968254132e+01, 8.312298403122603263e-01, 5.559289096408411845e-01, -6.668477281080357619e-17
1.860317460317460103e+01, 8.199763186474287036e-01, 5.723974465853344240e-01, -5.968515295315858290e-17
1.866666666666666430e+01, 8.083965657479871281e-01, 5.886382526534101878e-01, -4.671316207124010441e-17
1.873015873015872756e+01, 7.964951886702597017e-01, 6.046448663679591107e-01, -3.120056910744606768e-17
1.879365079365079438e+01, 7.842769224301855413e-01, 6.204109194263406346e-01, -1.009811758595058413e-16
1.885714285714285765e+01, 7.717466281194689248e-01, 6.359301392340434012e-01, -2.491145370917185457e-17
1.892063492063492092e+01, 7.589092909715723367e-01, 6.511963514002711007e-01, -1.841013420994228208e-17
1.898412698412698063e+01, 7.457700183783227965e-01, 6.662034821944387009e-01, -3.965845639382623639e-17
1.904761904761904745e+01, 7.323340378579072940e-01, 6.809455609626468009e-01, -1.204178471640960110e-16
1.911111111111111072e+01, 7.186066949750874455e-01, 6.954167225031199218e-01, -5.719961714524560730e-17
1.917460317460317398e+01, 7.045934512144373940e-01, 7.096112093997162251e-01, -5.336309476039931740e-17
1.923809523809523725e+01, 6.902998818074729259e-01, 7.235233743125301098e-01, -1.178448101891738540e-16
1.930158730158730052e+01, 6.757316735145170172e-01, 7.371476822247151617e-01, -2.830528211305338141e-17
1.936507936507936378e+01, 6.608946223621982030e-01, 7.504787126446206269e-01, -5.377407681925561468e-17
1.942857142857142705e+01, 6.457946313374731684e-01, 7.635111617623521196e-01, -3.321125171845228904e-17
1.949206349206349032e+01, 6.304377080391030397e-01, 7.762398445599166807e-01, -1.413817468848545715e-16
1.955555555555555358e+01, 6.148299622874976444e-01, 7.886596968741039770e-01, -6.432868437092857033e-17
1.961904761904762040e+01, 5.989776036938976311e-01, 8.007657774112949545e-01, -6.127816787315423690e-17
1.968253968253968367e+01, 5.828869391898554575e-01, 8.125532697133663884e-01, -1.517048940837270008e-16
1.974603174603174338e+01, 5.665643705179920220e-01, 8.240174840739438178e-01, -1.016774755717845462e-16
1.980952380952380665e+01, 5.500163916850334678e-01, 8.351538594042269281e-01, -4.405993852016695914e-17
1.987301587301587347e+01, 5.332495863781450129e-01, 8.459579650476356516e-01, -7.675434859464673346e-17
1.993650793650793673e+01, 5.162706253455816574e-01, 8.564255025425637768e-01, -1.458285474410709666e-16
2.000000000000000000e+01, 4.990862637426983772e-01, 8.665523073325424042e-01, -7.959122390389185226e-17


==> figures/V_dq0_classical.csv <==
 t, Vd, Vq, V0
0.000000000000000000e+00, 3.420201433256688794e-01, -9.396926207859086499e-01, -7.877032206975084926e-17
6.349206349206348854e-02, 3.420201433256688239e-01, -9.396926207859086499e-01, -4.753645457057062563e-17
1.269841269841269771e-01, 3.420201433256687684e-01, -9.396926207859088720e-01, -9.183842585704228094e-17
1.904761904761904656e-01, 3.420201433256687684e-01, -9.396926207859083169e-01, -3.662530214949642706e-17
2.539682539682539542e-01, 3.420201433256688794e-01, -9.396926207859085389e-01, -4.560661674185975006e-17
3.174603174603174427e-01, 3.420201433256687129e-01, -9.396926207859087610e-01, -1.042220085169390117e-16
3.809523809523809312e-01, 3.420201433256688794e-01, -9.396926207859087610e-01, -7.326277243071205409e-17
4.444444444444444198e-01, 3.420201433256689350e-01, -9.396926207859084279e-01, -2.330845136872180204e-17
5.079365079365079083e-01, 3.420201433256688794e-01, -9.396926207859086499e-01, -5.206751397292346858e-17
5.714285714285713969e-01, 3.420201433256687684e-01, -9.396926207859085389e-01, -8.450091555360089000e-17
6.349206349206348854e-01, 3.420201433256684909e-01, -9.396926207859085389e-01, -8.849394365488592062e-17
6.984126984126983739e-01, 3.420201433256688794e-01, -9.396926207859086499e-01, -1.260413380980223165e-16
7.619047619047618625e-01, 3.420201433256688239e-01, -9.396926207859083169e-01, -5.115199430122358466e-17
8.253968253968253510e-01, 3.420201433256686574e-01, -9.396926207859085389e-01, -6.581733507685005455e-17
8.888888888888888395e-01, 3.420201433256685464e-01, -9.396926207859086499e-01, -1.088573677753608363e-16
9.523809523809523281e-01, 3.420201433256687684e-01, -9.396926207859084279e-01, -6.900844442375900714e-17
1.015873015873015817e+00, 3.420201433256686574e-01, -9.396926207859086499e-01, -8.653785726599125412e-17
1.079365079365079305e+00, 3.420201433256687129e-01, -9.396926207859085389e-01, -7.304250131363870880e-17
1.142857142857142794e+00, 3.420201433256686019e-01, -9.396926207859084279e-01, -9.222251553502141667e-17
1.206349206349206282e+00, 3.420201433256684909e-01, -9.396926207859086499e-01, -1.044697229720347923e-16
1.269841269841269771e+00, 3.420201433256686574e-01, -9.396926207859086499e-01, -9.568178680901509597e-17
1.333333333333333259e+00, 3.420201433256686574e-01, -9.396926207859084279e-01, -1.047243545201806383e-16
1.396825396825396748e+00, 3.420201433256686019e-01, -9.396926207859084279e-01, -7.293171400351814791e-17
1.460317460317460236e+00, 3.420201433256686574e-01, -9.396926207859084279e-01, -9.895872730959425020e-17
1.523809523809523725e+00, 3.420201433256686019e-01, -9.396926207859086499e-01, -1.065087727198800662e-16
1.587301587301587213e+00, 3.420201433256686574e-01, -9.396926207859086499e-01, -1.151469908090029717e-16
1.650793650793650702e+00, 3.420201433256687129e-01, -9.396926207859084279e-01, -7.826123614435534122e-17
1.714285714285714191e+00, 3.420201433256685464e-01, -9.396926207859084279e-01, -6.727263930810708471e-17
1.777777777777777679e+00, 3.420201433256686019e-01, -9.396926207859084279e-01, -9.180489651106206704e-17
1.841269841269841168e+00, 3.420201433256687684e-01, -9.396926207859084279e-01, -1.155555809684349143e-16
1.904761904761904656e+00, 3.420201433256688794e-01, -9.396926207859084279e-01, -6.099602412284069161e-17
1.968253968253967923e+00, 3.420201433256687684e-01, -9.396926207859084279e-01, -6.625203065135694820e-17
2.031746031746031633e+00, 3.420201433256685464e-01, -9.396926207859084279e-01, -5.945817031527372655e-17
2.095238095238095344e+00, 3.420201433256685464e-01, -9.396926207859084279e-01, -9.818784582229311883e-17
2.158730158730158610e+00, 3.420201433256686574e-01, -9.396926207859084279e-01, -1.140113368307067999e-16
2.222222222222222321e+00, 3.420201433256687129e-01, -9.396926207859084279e-01, -5.850724776146172562e-17
2.285714285714285587e+00, 3.420201433256686574e-01, -9.396926207859084279e-01, -7.006874162730906729e-17
2.349206349206349298e+00, 3.420201433256687129e-01, -9.396926207859086499e-01, -1.185059079648244300e-16
2.412698412698412564e+00, 3.420201433256687129e-01, -9.396926207859085389e-01, -1.090502946560651509e-16
2.476190476190475831e+00, 3.420201433256684909e-01, -9.396926207859084279e-01, -9.840634526716429736e-17
2.539682539682539542e+00, 3.420201433256686019e-01, -9.396926207859084279e-01, -6.898083710930486372e-17
2.603174603174602808e+00, 3.420201433256686019e-01, -9.396926207859084279e-01, -4.668944442206145894e-17
2.666666666666666519e+00, 3.420201433256684354e-01, -9.396926207859084279e-01, -1.096657363915342373e-16
2.730158730158730229e+00, 3.420201433256686019e-01, -9.396926207859083169e-01, -5.603390594367691120e-17
2.793650793650793496e+00, 3.420201433256687684e-01, -9.396926207859084279e-01, -5.995242817381201301e-17
2.857142857142857206e+00, 3.420201433256686574e-01, -9.396926207859084279e-01, -5.795565846598225618e-17
2.920634920634920473e+00, 3.420201433256685464e-01, -9.396926207859084279e-01, -1.040680852875013381e-16
2.984126984126984183e+00, 3.420201433256686019e-01, -9.396926207859083169e-01, -1.012922083387507241e-16
3.047619047619047450e+00, 3.420201433256686574e-01, -9.396926207859084279e-01, -9.673876698540453033e-17
3.111111111111110716e+00, 3.420201433256686574e-01, -9.396926207859083169e-01, -5.201066279042978335e-17
3.174603174603174427e+00, 3.420201433256685464e-01, -9.396926207859084279e-01, -1.077458687930716377e-16
3.238095238095237693e+00, 3.420201433256687684e-01, -9.396926207859085389e-01, -1.027617203893285719e-16
3.301587301587301404e+00, 3.420201433256686574e-01, -9.396926207859083169e-01, -9.406407113371398995e-17
3.365079365079364671e+00, 3.420201433256686574e-01, -9.396926207859084279e-01, -8.909832821495417980e-17
3.428571428571428381e+00, 3.420201433256685464e-01, -9.396926207859083169e-01, -5.175208842340538790e-17
3.492063492063492092e+00, 3.420201433256686574e-01, -9.396926207859083169e-01, -9.231170095523311697e-17
3.555555555555555358e+00, 3.420201433256686574e-01, -9.396926207859082059e-01, -7.564058532698056555e-17
3.619047619047619069e+00, 3.420201433256687684e-01, -9.396926207859084279e-01, -8.305679814057765832e-17
3.682539682539682335e+00, 3.420201433256686574e-01, -9.396926207859084279e-01, -4.717572149038130993e-17
3.746031746031746046e+00, 3.420201433256687129e-01, -9.396926207859084279e-01, -5.010738569432641976e-17
3.809523809523809312e+00, 3.420201433256687129e-01, -9.396926207859079838e-01, -7.326764933264933383e-17
3.873015873015872579e+00, 3.420201433256687129e-01, -9.396926207859083169e-01, -8.514866743263403375e-17
3.936507936507935845e+00, 3.420201433256686574e-01, -9.396926207859083169e-01, -8.192307030032666568e-17
4.000000000000000000e+00, 3.420201433256686574e-01, -9.396926207859084279e-01, -4.808179427151475552e-17
4.063492063492063266e+00, 3.420201433256686574e-01, -9.396926207859083169e-01, -3.329367508826126958e-17
4.126984126984126533e+00, 3.420201433256686574e-01, -9.396926207859080948e-01, -1.038758341127700965e-16
4.190476190476190688e+00, 3.420201433256686019e-01, -9.396926207859083169e-01, -5.342841878465372395e-17
4.253968253968253954e+00, 3.420201433256686574e-01, -9.396926207859082059e-01, -2.890668158793841368e-17
4.317460317460317221e+00, 3.420201433256686574e-01, -9.396926207859082059e-01, -5.311941050603901963e-17
4.380952380952380487e+00, 3.420201433256686574e-01, -9.396926207859080948e-01, -3.808040441571307624e-17
4.444444444444444642e+00, 3.420201433256687129e-01, -9.396926207859080948e-01, -6.557194067472739450e-17
4.507936507936507908e+00, 3.420201433256687684e-01, -9.396926207859083169e-01, -6.598945375381064257e-17
4.571428571428571175e+00, 3.420201433256687684e-01, -9.396926207859080948e-01, -5.364691822952490864e-17
4.634920634920635329e+00, 3.420201433256687129e-01, -9.396926207859083169e-01, -7.849880592872985033e-17
4.698412698412698596e+00, 3.420201433256688239e-01, -9.396926207859082059e-01, -4.394936997701770901e-17
4.761904761904761862e+00, 3.420201433256688239e-01, -9.396926207859080948e-01, -9.124919084604782504e-17
4.825396825396825129e+00, 3.420201433256687684e-01, -9.396926207859082059e-01, -2.281184619263915176e-17
4.888888888888888395e+00, 3.420201433256687684e-01, -9.396926207859082059e-01, -1.757560228317158100e-17
4.952380952380951662e+00, 3.420201433256687684e-01, -9.396926207859082059e-01, -1.312093111928614532e-17
5.015873015873014928e+00, 3.420201433256687684e-01, -9.396926207859084279e-01, -6.010619101671871867e-17
5.079365079365079083e+00, 3.420201433256687684e-01, -9.396926207859083169e-01, -3.750867507695605263e-17
5.142857142857142350e+00, 3.420201433256688239e-01, -9.396926207859082059e-01, -2.461275157283086537e-18
5.206349206349205616e+00, 3.420201433256687684e-01, -9.396926207859080948e-01, -1.001132056756889634e-17
5.269841269841269771e+00, 3.420201433256688239e-01, -9.396926207859080948e-01, -6.502526224048542896e-17
5.333333333333333037e+00, 3.420201433256688794e-01, -9.396926207859083169e-01, -3.364307264089342775e-17
5.396825396825396304e+00, 3.420201433256687684e-01, -9.396926207859082059e-01, -1.451961381935956124e-17
5.460317460317460458e+00, 3.420201433256687684e-01, -9.396926207859082059e-01, -6.288463255587967946e-17
5.523809523809523725e+00, 3.420201433256688794e-01, -9.396926207859083169e-01, -4.655536254312315089e-17
5.587301587301586991e+00, 3.420201433256688794e-01, -9.396926207859082059e-01, -3.715889931473594224e-17
5.650793650793650258e+00, 3.420201433256688239e-01, -9.396926207859082059e-01, -5.059821714387130743e-17
5.714285714285714413e+00, 3.420201433256689350e-01, -9.396926207859080948e-01, -1.261647875484572739e-17
5.777777777777777679e+00, 3.420201433256688794e-01, -9.396926207859082059e-01, -5.231310188728117359e-19
5.841269841269840946e+00, 3.420201433256688794e-01, -9.396926207859082059e-01, -1.662848993589568298e-17
5.904761904761905100e+00, 3.420201433256689905e-01, -9.396926207859080948e-01, -3.129383071152215287e-17
5.968253968253968367e+00, 3.420201433256688794e-01, -9.396926207859082059e-01, -1.191563814598124804e-17
6.031746031746031633e+00, 3.420201433256688794e-01, -9.396926207859082059e-01, 3.380369425776909660e-17
6.095238095238094900e+00, 3.420201433256688794e-01, -9.396926207859082059e-01, 3.063156799062506898e-17
6.158730158730159054e+00, 3.420201433256691015e-01, -9.396926207859082059e-01, -3.443637258334358442e-18
6.222222222222221433e+00, 3.420201433256688794e-01, -9.396926207859082059e-01, -3.138179802839502197e-17
6.285714285714284699e+00, 3.420201433256691015e-01, -9.396926207859082059e-01, -8.362150747892680435e-18
6.349206349206348854e+00, 3.420201433256689350e-01, -9.396926207859082059e-01, -6.800293945576642320e-18
6.412698412698412120e+00, 3.420201433256690460e-01, -9.396926207859083169e-01, -8.262730821116070954e-18
6.476190476190475387e+00, 3.420201433256687129e-01, -9.396926207859082059e-01, 9.690628368008516552e-18
6.539682539682539542e+00, 3.420201433256689905e-01, -9.396926207859082059e-01, 9.392600844296543409e-18
6.603174603174602808e+00, 3.420201433256690460e-01, -9.396926207859082059e-01, 2.142268262322371813e-17
6.666666666666666075e+00, 3.420201433256689350e-01, -9.396926207859082059e-01, 2.490097450677502824e-17
6.730158730158729341e+00, 3.420201433256691570e-01, -9.396926207859082059e-01, 3.562714681269630319e-17
6.793650793650793496e+00, 3.420201433256689905e-01, -9.396926207859083169e-01, 2.042229552924790344e-17
6.857142857142856762e+00, 3.420201433256689350e-01, -9.396926207859082059e-01, 1.876706840696105463e-17
6.920634920634920029e+00, 3.420201433256690460e-01, -9.396926207859083169e-01, 2.087345422732081471e-17
6.984126984126984183e+00, 3.420201433256691015e-01, -9.396926207859082059e-01, 3.986168978707033144e-17
7.047619047619047450e+00, 3.420201433256689905e-01, -9.396926207859082059e-01, 3.270169042338432039e-17
7.111111111111110716e+00, 3.420201433256689905e-01, -9.396926207859084279e-01, 9.638434973811746316e-18
7.174603174603174871e+00, 3.420201433256691015e-01, -9.396926207859084279e-01, 3.035944442233891750e-17
7.238095238095238138e+00, 3.420201433256688239e-01, -9.396926207859083169e-01, 6.276577936964378531e-18
7.301587301587301404e+00, 3.420201433256690460e-01, -9.396926207859083169e-01, 7.256310904207966695e-19
7.365079365079364671e+00, 3.420201433256689905e-01, -9.396926207859084279e-01, 2.830528211305338141e-17
7.428571428571428825e+00, 3.420201433256689905e-01, -9.396926207859082059e-01, 6.822507726658199937e-18
7.492063492063492092e+00, 3.420201433256689905e-01, -9.396926207859084279e-01, 2.560751914477040389e-17
7.555555555555555358e+00, 3.420201433256689350e-01, -9.396926207859084279e-01, 3.026494336375769679e-17
7.619047619047618625e+00, 3.420201433256690460e-01, -9.396926207859084279e-01, 9.395544701580344640e-18
7.682539682539681891e+00, 3.420201433256690460e-01, -9.396926207859084279e-01, 4.047935822796723939e-17
7.746031746031745158e+00, 3.420201433256691015e-01, -9.396926207859083169e-01, 4.616570982557119559e-17
7.809523809523809312e+00, 3.420201433256689350e-01, -9.396926207859084279e-01, 5.266702932480076809e-17
7.873015873015871691e+00, 3.420201433256689350e-01, -9.396926207859083169e-01, 4.629092646238901728e-17
7.936507936507935845e+00, 3.420201433256690460e-01, -9.396926207859085389e-01, 3.120056910744606768e-17
8.000000000000000000e+00, 3.420201433256690460e-01, -9.396926207859084279e-01, 4.753406390538110742e-17
8.063492063492063266e+00, 3.420201433256688794e-01, -9.396926207859084279e-01, 3.275047917167067240e-17
8.126984126984126533e+00, 3.420201433256691015e-01, -9.396926207859084279e-01, 3.892919719517466268e-17
8.190476190476191576e+00, 3.420201433256691015e-01, -9.396926207859084279e-01, 4.403571816701402038e-17
8.253968253968253066e+00, 3.420201433256689905e-01, -9.396926207859084279e-01, 7.051760960354167833e-17
8.317460317460316332e+00, 3.420201433256689905e-01, -9.396926207859084279e-01, 5.351476291156459650e-18
8.380952380952381375e+00, 3.420201433256689905e-01, -9.396926207859084279e-01, 4.867608067657774724e-17
8.444444444444442865e+00, 3.420201433256689905e-01, -9.396926207859085389e-01, 4.955244346343309021e-17
8.507936507936507908e+00, 3.420201433256689905e-01, -9.396926207859085389e-01, 8.064126712803230834e-17
8.571428571428571175e+00, 3.420201433256689905e-01, -9.396926207859085389e-01, 7.013457416212240383e-17
8.634920634920634441e+00, 3.420201433256690460e-01, -9.396926207859085389e-01, 3.873204795302947269e-17
8.698412698412697708e+00, 3.420201433256690460e-01, -9.396926207859086499e-01, 1.878654229344000079e-17
8.761904761904760974e+00, 3.420201433256689905e-01, -9.396926207859085389e-01, 5.715747832049718476e-17
8.825396825396824241e+00, 3.420201433256689905e-01, -9.396926207859084279e-01, 4.922585503889372203e-17
8.888888888888889284e+00, 3.420201433256689350e-01, -9.396926207859085389e-01, 5.206201490319785180e-17
8.952380952380950774e+00, 3.420201433256689350e-01, -9.396926207859086499e-01, 3.153757474443557589e-17
9.015873015873015817e+00, 3.420201433256689905e-01, -9.396926207859086499e-01, 8.112470437522863735e-18
9.079365079365079083e+00, 3.420201433256689350e-01, -9.396926207859085389e-01, 4.592900088282929785e-17
9.142857142857142350e+00, 3.420201433256689905e-01, -9.396926207859086499e-01, 4.493263416830398834e-17
9.206349206349205616e+00, 3.420201433256689350e-01, -9.396926207859085389e-01, 5.272855176132452512e-17
9.269841269841270659e+00, 3.420201433256689350e-01, -9.396926207859086499e-01, 5.975734149692266512e-17
9.333333333333332149e+00, 3.420201433256688794e-01, -9.396926207859086499e-01, 7.375196910435936890e-17
9.396825396825397192e+00, 3.420201433256689350e-01, -9.396926207859085389e-01, 2.263525543112838561e-17
9.460317460317460458e+00, 3.420201433256688794e-01, -9.396926207859085389e-01, 4.560081572723238465e-17
9.523809523809523725e+00, 3.420201433256688794e-01, -9.396926207859085389e-01, 2.707241888574230099e-17
9.587301587301586991e+00, 3.420201433256688794e-01, -9.396926207859085389e-01, 6.001672052709061337e-17
9.650793650793650258e+00, 3.420201433256688794e-01, -9.396926207859085389e-01, 4.649783304853392460e-17
9.714285714285713524e+00, 3.420201433256689350e-01, -9.396926207859087610e-01, 5.698782299224619753e-17
9.777777777777776791e+00, 3.420201433256688794e-01, -9.396926207859085389e-01, 7.520887480696484782e-17
9.841269841269841834e+00, 3.420201433256688239e-01, -9.396926207859085389e-01, 2.010307648035419767e-17
9.904761904761903324e+00, 3.420201433256688794e-01, -9.396926207859084279e-01, 7.040209370408251476e-17
9.968253968253968367e+00, 3.420201433256688239e-01, -9.396926207859085389e-01, 7.980619031659685520e-17
1.003174603174602986e+01, 3.420201433256687684e-01, -9.396926207859086499e-01, 6.420543359733686017e-17
1.009523809523809490e+01, 3.420201433256687684e-01, -9.396926207859085389e-01, 6.519533888652564778e-17
1.015873015873015817e+01, 3.420201433256687129e-01, -9.396926207859086499e-01, 5.786875421079910208e-17
1.022222222222222143e+01, 3.420201433256688239e-01, -9.396926207859086499e-01, 5.961771209047518762e-17
1.028571428571428470e+01, 3.420201433256688794e-01, -9.396926207859087610e-01, 5.361628552178637571e-17
1.034920634920634974e+01, 3.420201433256688794e-01, -9.396926207859087610e-01, 6.398772291034708592e-17
1.041269841269841123e+01, 3.420201433256688239e-01, -9.396926207859084279e-01, 4.828973746185772690e-17
1.047619047619047628e+01, 3.420201433256687684e-01, -9.396926207859086499e-01, 3.768479762469132558e-17
1.053968253968253954e+01, 3.420201433256687684e-01, -9.396926207859086499e-01, 7.441743009446758838e-17
1.060317460317460281e+01, 3.420201433256687684e-01, -9.396926207859085389e-01, 6.333541322508217637e-17
1.066666666666666607e+01, 3.420201433256687129e-01, -9.396926207859086499e-01, 8.816542114901423937e-17
1.073015873015873112e+01, 3.420201433256686019e-01, -9.396926207859084279e-01, 6.693724463783702719e-17
1.079365079365079261e+01, 3.420201433256686574e-01, -9.396926207859086499e-01, 7.333765902720788114e-17
1.085714285714285765e+01, 3.420201433256687684e-01, -9.396926207859086499e-01, 8.448326514514325553e-17
1.092063492063492092e+01, 3.420201433256687684e-01, -9.396926207859086499e-01, 7.565658430490871453e-17
1.098412698412698418e+01, 3.420201433256687129e-01, -9.396926207859085389e-01, 7.593057058551734312e-17
1.104761904761904745e+01, 3.420201433256686019e-01, -9.396926207859084279e-01, 5.779244593768670289e-17
1.111111111111110894e+01, 3.420201433256688239e-01, -9.396926207859084279e-01, 1.588568680842981089e-16
1.117460317460317398e+01, 3.420201433256687129e-01, -9.396926207859085389e-01, 5.970415756144653758e-17
1.123809523809523725e+01, 3.420201433256686019e-01, -9.396926207859084279e-01, 1.418435795022150128e-16
1.130158730158730052e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 6.706706710411792860e-17
1.136507936507936378e+01, 3.420201433256685464e-01, -9.396926207859084279e-01, 1.255461341047020565e-16
1.142857142857142883e+01, 3.420201433256685464e-01, -9.396926207859083169e-01, 1.344490912266823184e-16
1.149206349206349032e+01, 3.420201433256686019e-01, -9.396926207859084279e-01, 1.459073785782558272e-16
1.155555555555555536e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 1.377483375368884657e-16
1.161904761904761862e+01, 3.420201433256686574e-01, -9.396926207859085389e-01, 7.690615235488985382e-17
1.168253968253968189e+01, 3.420201433256684909e-01, -9.396926207859083169e-01, 5.116942858299022622e-17
1.174603174603174516e+01, 3.420201433256686019e-01, -9.396926207859084279e-01, 6.475111758877235469e-17
1.180952380952381020e+01, 3.420201433256686019e-01, -9.396926207859084279e-01, 1.469251153155623039e-16
1.187301587301587169e+01, 3.420201433256688239e-01, -9.396926207859085389e-01, 6.117650190227600360e-17
1.193650793650793673e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 1.402300066697404746e-16
1.200000000000000000e+01, 3.420201433256685464e-01, -9.396926207859085389e-01, 5.383201184771612316e-17
1.206349206349206327e+01, 3.420201433256686019e-01, -9.396926207859082059e-01, 1.436855994156478354e-16
1.212698412698412653e+01, 3.420201433256686019e-01, -9.396926207859084279e-01, 7.977817973435778955e-17
1.219047619047618980e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 1.400348534572262986e-16
1.225396825396825307e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 5.392722985639621831e-17
1.231746031746031811e+01, 3.420201433256684909e-01, -9.396926207859084279e-01, 7.596843481281259173e-17
1.238095238095237960e+01, 3.420201433256687129e-01, -9.396926207859084279e-01, 6.955815349110041384e-17
1.244444444444444287e+01, 3.420201433256686019e-01, -9.396926207859085389e-01, 6.384074023388464441e-17
1.250793650793650791e+01, 3.420201433256685464e-01, -9.396926207859083169e-01, 1.402014255695082995e-16
1.257142857142856940e+01, 3.420201433256686019e-01, -9.396926207859084279e-01, 1.360817549270225408e-16
1.263492063492063444e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 1.375706603722710682e-16
1.269841269841269771e+01, 3.420201433256686574e-01, -9.396926207859083169e-01, 4.998343822100318677e-17
1.276190476190476097e+01, 3.420201433256685464e-01, -9.396926207859082059e-01, 1.493225830025552605e-16
1.282539682539682424e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 1.499172489202789108e-16
1.288888888888888928e+01, 3.420201433256686574e-01, -9.396926207859083169e-01, 1.372606189366449811e-16
1.295238095238095077e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 1.476099552323084478e-16
1.301587301587301582e+01, 3.420201433256686574e-01, -9.396926207859082059e-01, 1.454483020556301771e-16
1.307936507936507908e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 1.380230060394780446e-16
1.314285714285714235e+01, 3.420201433256685464e-01, -9.396926207859082059e-01, 1.468891901106274912e-16
1.320634920634920562e+01, 3.420201433256686574e-01, -9.396926207859082059e-01, 1.448599341583345582e-16
1.326984126984127066e+01, 3.420201433256686574e-01, -9.396926207859083169e-01, 1.418334847069676011e-16
1.333333333333333215e+01, 3.420201433256686574e-01, -9.396926207859082059e-01, 1.425852290372008480e-16
1.339682539682539719e+01, 3.420201433256686574e-01, -9.396926207859082059e-01, 1.345185765844436695e-16
1.346031746031745868e+01, 3.420201433256686574e-01, -9.396926207859082059e-01, 1.409492955391952851e-16
1.352380952380952372e+01, 3.420201433256686019e-01, -9.396926207859082059e-01, 1.406838418275976428e-16
1.358730158730158699e+01, 3.420201433256687684e-01, -9.396926207859083169e-01, 1.426111319948398363e-16
1.365079365079365026e+01, 3.420201433256686574e-01, -9.396926207859082059e-01, 1.282469420747805002e-16
1.371428571428571352e+01, 3.420201433256686019e-01, -9.396926207859080948e-01, 1.469019706098239145e-16
1.377777777777777857e+01, 3.420201433256687684e-01, -9.396926207859084279e-01, 1.433735190976728998e-16
1.384126984126984006e+01, 3.420201433256686574e-01, -9.396926207859082059e-01, 1.394640404584721920e-16
1.390476190476190332e+01, 3.420201433256688239e-01, -9.396926207859083169e-01, 1.261809185683813609e-16
1.396825396825396837e+01, 3.420201433256687129e-01, -9.396926207859079838e-01, 1.196283973507990648e-16
1.403174603174602986e+01, 3.420201433256688794e-01, -9.396926207859083169e-01, 1.238498279323158549e-16
1.409523809523809490e+01, 3.420201433256687684e-01, -9.396926207859083169e-01, 1.304693698409456419e-16
1.415873015873015817e+01, 3.420201433256687684e-01, -9.396926207859084279e-01, 1.124719113906454511e-16
1.422222222222222143e+01, 3.420201433256687684e-01, -9.396926207859083169e-01, 1.286012599487005027e-16
1.428571428571428470e+01, 3.420201433256688794e-01, -9.396926207859082059e-01, 1.020671649797630358e-16
1.434920634920634974e+01, 3.420201433256688794e-01, -9.396926207859082059e-01, 1.305565786361222536e-16
1.441269841269841123e+01, 3.420201433256688794e-01, -9.396926207859082059e-01, 1.105539692520247614e-16
1.447619047619047628e+01, 3.420201433256687684e-01, -9.396926207859083169e-01, 1.354686481137103475e-16
1.453968253968253777e+01, 3.420201433256687684e-01, -9.396926207859083169e-01, 1.267468337145770558e-16
1.460317460317460281e+01, 3.420201433256688794e-01, -9.396926207859078728e-01, 1.179401143474743540e-16
1.466666666666666607e+01, 3.420201433256687684e-01, -9.396926207859082059e-01, 1.012863595406659102e-16
1.473015873015872934e+01, 3.420201433256687129e-01, -9.396926207859082059e-01, 1.124433302904132760e-16
1.479365079365079261e+01, 3.420201433256687129e-01, -9.396926207859080948e-01, 1.171824850139594205e-16
1.485714285714285765e+01, 3.420201433256689350e-01, -9.396926207859080948e-01, 1.057482216445914220e-16
1.492063492063491914e+01, 3.420201433256688239e-01, -9.396926207859080948e-01, 8.585229371183415595e-17
1.498412698412698418e+01, 3.420201433256688794e-01, -9.396926207859082059e-01, 8.555619490980183999e-17
1.504761904761904745e+01, 3.420201433256689350e-01, -9.396926207859082059e-01, 9.209000684130663625e-17
1.511111111111111072e+01, 3.420201433256689350e-01, -9.396926207859082059e-01, 9.612180061060479784e-17
1.517460317460317398e+01, 3.420201433256688794e-01, -9.396926207859080948e-01, 1.067659583818978987e-16
1.523809523809523725e+01, 3.420201433256689905e-01, -9.396926207859078728e-01, 1.043464579256569508e-16
1.530158730158730052e+01, 3.420201433256689350e-01, -9.396926207859082059e-01, 9.896117632275226062e-17
1.536507936507936378e+01, 3.420201433256688794e-01, -9.396926207859083169e-01, 1.259906094540729676e-16
1.542857142857142883e+01, 3.420201433256688794e-01, -9.396926207859084279e-01, 1.247075452657531699e-16
1.549206349206349032e+01, 3.420201433256688794e-01, -9.396926207859082059e-01, 7.825281868255702697e-17
1.555555555555555536e+01, 3.420201433256689905e-01, -9.396926207859080948e-01, 6.154593317245119318e-17
1.561904761904761862e+01, 3.420201433256689905e-01, -9.396926207859082059e-01, 8.344813764288087367e-17
1.568253968253968367e+01, 3.420201433256689905e-01, -9.396926207859082059e-01, 9.142378494239714094e-17
1.574603174603174338e+01, 3.420201433256689905e-01, -9.396926207859080948e-01, 6.147949010495384702e-17
1.580952380952380842e+01, 3.420201433256688794e-01, -9.396926207859082059e-01, 7.876658121206621352e-17
1.587301587301587169e+01, 3.420201433256689350e-01, -9.396926207859082059e-01, 6.626112088507768942e-17
1.593650793650793673e+01, 3.420201433256688239e-01, -9.396926207859082059e-01, 7.266153527444854337e-17
1.600000000000000000e+01, 3.420201433256689905e-01, -9.396926207859082059e-01, 4.897065326084832218e-17
1.606349206349206327e+01, 3.420201433256691015e-01, -9.396926207859082059e-01, 2.157311729008657017e-17
1.612698412698412653e+01, 3.420201433256691015e-01, -9.396926207859082059e-01, 6.353954614953597617e-17
1.619047619047618980e+01, 3.420201433256689905e-01, -9.396926207859082059e-01, 4.394012555391340894e-17
1.625396825396825307e+01, 3.420201433256689350e-01, -9.396926207859082059e-01, 5.944895766409391513e-17
1.631746031746031633e+01, 3.420201433256689350e-01, -9.396926207859083169e-01, 4.867638322045057413e-17
1.638095238095238315e+01, 3.420201433256690460e-01, -9.396926207859082059e-01, 5.740601694072927833e-17
1.644444444444444287e+01, 3.420201433256690460e-01, -9.396926207859082059e-01, 4.730008120133545141e-17
1.650793650793650613e+01, 3.420201433256691015e-01, -9.396926207859082059e-01, 2.539797263608763845e-17
1.657142857142856940e+01, 3.420201433256689905e-01, -9.396926207859083169e-01, 4.500606174184900326e-17
1.663492063492063266e+01, 3.420201433256692680e-01, -9.396926207859082059e-01, 1.741948958126787436e-17
1.669841269841269948e+01, 3.420201433256693790e-01, -9.396926207859082059e-01, 5.923242032712894342e-18
1.676190476190476275e+01, 3.420201433256687684e-01, -9.396926207859086499e-01, 6.919668620820305579e-17
1.682539682539682246e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 6.152184669825053686e-17
1.688888888888888573e+01, 3.420201433256694346e-01, -9.396926207859082059e-01, -2.216042907813002980e-17
1.695238095238095255e+01, 3.420201433256694346e-01, -9.396926207859082059e-01, -1.476671760988370504e-18
1.701587301587301582e+01, 3.420201433256687129e-01, -9.396926207859084279e-01, 6.452446941398172944e-17
1.707936507936507908e+01, 3.420201433256691570e-01, -9.396926207859082059e-01, -4.505569295832786350e-18
1.714285714285714235e+01, 3.420201433256694346e-01, -9.396926207859082059e-01, 1.504058564027615527e-18
1.720634920634920562e+01, 3.420201433256693790e-01, -9.396926207859082059e-01, -4.560081572723238465e-17
1.726984126984126888e+01, 3.420201433256687684e-01, -9.396926207859086499e-01, 3.478516516218521892e-18
1.733333333333333215e+01, 3.420201433256695456e-01, -9.396926207859082059e-01, -1.988262154138354789e-17
1.739682539682539542e+01, 3.420201433256694901e-01, -9.396926207859080948e-01, -3.118086404715274860e-17
1.746031746031746223e+01, 3.420201433256686019e-01, -9.396926207859086499e-01, 5.911465253533213192e-17
1.752380952380952195e+01, 3.420201433256686019e-01, -9.396926207859086499e-01, 8.936713394671832681e-18
1.758730158730158522e+01, 3.420201433256693235e-01, -9.396926207859082059e-01, -1.817342526720038434e-17
1.765079365079364848e+01, 3.420201433256694346e-01, -9.396926207859082059e-01, -3.668894788729278025e-17
1.771428571428571530e+01, 3.420201433256686574e-01, -9.396926207859084279e-01, 2.315267465268124813e-17
1.777777777777777857e+01, 3.420201433256693790e-01, -9.396926207859083169e-01, -5.288291673733885480e-17
1.784126984126984183e+01, 3.420201433256693235e-01, -9.396926207859082059e-01, -7.698143065452263554e-17
1.790476190476190155e+01, 3.420201433256694346e-01, -9.396926207859084279e-01, -8.573395577026710127e-17
1.796825396825396837e+01, 3.420201433256685464e-01, -9.396926207859084279e-01, 8.148131488047909714e-18
1.803174603174603163e+01, 3.420201433256695456e-01, -9.396926207859083169e-01, -3.873204795302947269e-17
1.809523809523809490e+01, 3.420201433256694346e-01, -9.396926207859084279e-01, -7.013457416212240383e-17
1.815873015873015817e+01, 3.420201433256684909e-01, -9.396926207859084279e-01, 2.625459718854432187e-18
1.822222222222222143e+01, 3.420201433256694346e-01, -9.396926207859084279e-01, -4.955244346343309021e-17
1.828571428571428470e+01, 3.420201433256685464e-01, -9.396926207859084279e-01, -2.092050506094883373e-17
1.834920634920634797e+01, 3.420201433256694901e-01, -9.396926207859085389e-01, -6.086262752241428667e-17
1.841269841269841123e+01, 3.420201433256685464e-01, -9.396926207859085389e-01, -1.500645837228385131e-17
1.847619047619047450e+01, 3.420201433256684909e-01, -9.396926207859084279e-01, -1.628014255138510687e-17
1.853968253968254132e+01, 3.420201433256694346e-01, -9.396926207859084279e-01, -6.668477281080357619e-17
1.860317460317460103e+01, 3.420201433256694346e-01, -9.396926207859084279e-01, -5.968515295315858290e-17
1.866666666666666430e+01, 3.420201433256684909e-01, -9.396926207859084279e-01, -4.671316207124010441e-17
1.873015873015872756e+01, 3.420201433256684354e-01, -9.396926207859084279e-01, -3.120056910744606768e-17
1.879365079365079438e+01, 3.420201433256694346e-01, -9.396926207859086499e-01, -1.009811758595058413e-16
1.885714285714285765e+01, 3.420201433256684354e-01, -9.396926207859084279e-01, -2.491145370917185457e-17
1.892063492063492092e+01, 3.420201433256684909e-01, -9.396926207859086499e-01, -1.841013420994228208e-17
1.898412698412698063e+01, 3.420201433256684354e-01, -9.396926207859085389e-01, -3.965845639382623639e-17
1.904761904761904745e+01, 3.420201433256693790e-01, -9.396926207859086499e-01, -1.204178471640960110e-16
1.911111111111111072e+01, 3.420201433256684354e-01, -9.396926207859084279e-01, -5.719961714524560730e-17
1.917460317460317398e+01, 3.420201433256684354e-01, -9.396926207859085389e-01, -2.560751914477040389e-17
1.923809523809523725e+01, 3.420201433256693790e-01, -9.396926207859085389e-01, -1.178448101891738540e-16
1.930158730158730052e+01, 3.420201433256684354e-01, -9.396926207859085389e-01, -2.830528211305338141e-17
1.936507936507936378e+01, 3.420201433256684354e-01, -9.396926207859084279e-01, -5.377407681925561468e-17
1.942857142857142705e+01, 3.420201433256684354e-01, -9.396926207859084279e-01, -3.321125171845228904e-17
1.949206349206349032e+01, 3.420201433256692680e-01, -9.396926207859085389e-01, -1.413817468848545715e-16
1.955555555555555358e+01, 3.420201433256684354e-01, -9.396926207859083169e-01, -6.432868437092857033e-17
1.961904761904762040e+01, 3.420201433256683798e-01, -9.396926207859084279e-01, -6.127816787315423690e-17
1.968253968253968367e+01, 3.420201433256692680e-01, -9.396926207859087610e-01, -1.239493184680980873e-16
1.974603174603174338e+01, 3.420201433256692680e-01, -9.396926207859087610e-01, -1.016774755717845462e-16
1.980952380952380665e+01, 3.420201433256683798e-01, -9.396926207859083169e-01, -4.405993852016695914e-17
1.987301587301587347e+01, 3.420201433256684909e-01, -9.396926207859084279e-01, -7.675434859464673346e-17
1.993650793650793673e+01, 3.420201433256693235e-01, -9.396926207859087610e-01, -1.180729718254420530e-16
2.000000000000000000e+01, 3.420201433256684354e-01, -9.396926207859082059e-01, -7.959122390389185226e-17


==> figures/V_dq0_desired.csv <==
 t, Vd, Vq, V0
0.000000000000000000e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, -7.877032206975084926e-17
6.349206349206348854e-02, 4.990862637426982662e-01, 8.665523073325430703e-01, -4.753645457057062563e-17
1.269841269841269771e-01, 4.990862637426982662e-01, 8.665523073325431813e-01, -9.183842585704228094e-17
1.904761904761904656e-01, 4.990862637426980442e-01, 8.665523073325429593e-01, -6.438087776512534057e-17
2.539682539682539542e-01, 4.990862637426981552e-01, 8.665523073325431813e-01, -4.560661674185975006e-17
3.174603174603174427e-01, 4.990862637426982107e-01, 8.665523073325431813e-01, -1.042220085169390117e-16
3.809523809523809312e-01, 4.990862637426983217e-01, 8.665523073325432923e-01, -7.326277243071205409e-17
4.444444444444444198e-01, 4.990862637426980442e-01, 8.665523073325431813e-01, -2.330845136872180204e-17
5.079365079365079083e-01, 4.990862637426981552e-01, 8.665523073325432923e-01, -5.206751397292346858e-17
5.714285714285713969e-01, 4.990862637426982107e-01, 8.665523073325430703e-01, -8.450091555360089000e-17
6.349206349206348854e-01, 4.990862637426981552e-01, 8.665523073325428483e-01, -1.162495192705148341e-16
6.984126984126983739e-01, 4.990862637426983217e-01, 8.665523073325431813e-01, -1.537969137136512300e-16
7.619047619047618625e-01, 4.990862637426980442e-01, 8.665523073325429593e-01, -5.115199430122358466e-17
8.253968253968253510e-01, 4.990862637426981552e-01, 8.665523073325430703e-01, -9.357291069247896806e-17
8.888888888888888395e-01, 4.990862637426981552e-01, 8.665523073325430703e-01, -1.088573677753608363e-16
9.523809523809523281e-01, 4.990862637426981552e-01, 8.665523073325431813e-01, -9.676402003938792065e-17
1.015873015873015817e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, -8.653785726599125412e-17
1.079365079365079305e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, -7.304250131363870880e-17
1.142857142857142794e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -1.199780911506503425e-16
1.206349206349206282e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -1.322252985876637058e-16
1.269841269841269771e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -9.568178680901509597e-17
1.333333333333333259e+00, 4.990862637426981552e-01, 8.665523073325428483e-01, -1.324799301358095518e-16
1.396825396825396748e+00, 4.990862637426982662e-01, 8.665523073325430703e-01, -7.293171400351814791e-17
1.460317460317460236e+00, 4.990862637426982662e-01, 8.665523073325430703e-01, -9.895872730959425020e-17
1.523809523809523725e+00, 4.990862637426983217e-01, 8.665523073325431813e-01, -1.203865605276945229e-16
1.587301587301587213e+00, 4.990862637426983772e-01, 8.665523073325432923e-01, -1.290247786168174284e-16
1.650793650793650702e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, -7.826123614435534122e-17
1.714285714285714191e+00, 4.990862637426983217e-01, 8.665523073325430703e-01, -8.115042711592154146e-17
1.777777777777777679e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -1.195604721266909805e-16
1.841269841269841168e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, -1.155555809684349143e-16
1.904761904761904656e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, -7.487381193065514836e-17
1.968253968253967923e+00, 4.990862637426982662e-01, 8.665523073325431813e-01, -8.012981845917140495e-17
2.031746031746031633e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -7.333595812308818330e-17
2.095238095238095344e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -1.120656336301075756e-16
2.158730158730158610e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, -1.278891246385212567e-16
2.222222222222222321e+00, 4.990862637426981552e-01, 8.665523073325431813e-01, -7.238503556927618238e-17
2.285714285714285587e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, -8.394652943512352404e-17
2.349206349206349298e+00, 4.990862637426984882e-01, 8.665523073325431813e-01, -1.323836957726388867e-16
2.412698412698412564e+00, 4.990862637426984882e-01, 8.665523073325431813e-01, -1.229280824638795953e-16
2.476190476190475831e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -1.122841330749787418e-16
2.539682539682539542e+00, 4.990862637426984327e-01, 8.665523073325429593e-01, -8.285862491711932048e-17
2.603174603174602808e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -7.444502003769037246e-17
2.666666666666666519e+00, 4.990862637426983217e-01, 8.665523073325429593e-01, -1.235435241993486941e-16
2.730158730158730229e+00, 4.990862637426982662e-01, 8.665523073325431813e-01, -6.991169375149136795e-17
2.793650793650793496e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -7.383021598162646976e-17
2.857142857142857206e+00, 4.990862637426983217e-01, 8.665523073325431813e-01, -8.571123408161116969e-17
2.920634920634920473e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -1.179458730953158072e-16
2.984126984126984183e+00, 4.990862637426983772e-01, 8.665523073325430703e-01, -1.290477839543796376e-16
3.047619047619047450e+00, 4.990862637426983772e-01, 8.665523073325429593e-01, -1.244943426010334438e-16
3.111111111111110716e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -6.588845059824424627e-17
3.174603174603174427e+00, 4.990862637426983772e-01, 8.665523073325429593e-01, -1.216236566008860944e-16
3.238095238095237693e+00, 4.990862637426984882e-01, 8.665523073325431813e-01, -1.305172960049574854e-16
3.301587301587301404e+00, 4.990862637426983217e-01, 8.665523073325429593e-01, -1.079418589415284467e-16
3.365079365079364671e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -1.029761160227686366e-16
3.428571428571428381e+00, 4.990862637426983772e-01, 8.665523073325429593e-01, -7.950766403903429525e-17
3.492063492063492092e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -1.061894887630475737e-16
3.555555555555555358e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -1.033961609426094791e-16
3.619047619047619069e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -1.108123737562065718e-16
3.682539682539682335e+00, 4.990862637426982107e-01, 8.665523073325428483e-01, -6.105350929819576052e-17
3.746031746031746046e+00, 4.990862637426983217e-01, 8.665523073325429593e-01, -7.786296130995533327e-17
3.809523809523809312e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, -8.714543714046379058e-17
3.873015873015872579e+00, 4.990862637426983772e-01, 8.665523073325429593e-01, -1.129042430482629596e-16
3.936507936507935845e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, -9.580085810814112244e-17
4.000000000000000000e+00, 4.990862637426982662e-01, 8.665523073325428483e-01, -6.195958207932921228e-17
4.063492063492063266e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -4.717146289607572633e-17
4.126984126984126533e+00, 4.990862637426982662e-01, 8.665523073325428483e-01, -1.316314097283990101e-16
4.190476190476190688e+00, 4.990862637426983772e-01, 8.665523073325429593e-01, -6.730620659246818071e-17
4.253968253968253954e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -5.666225720356732719e-17
4.317460317460317221e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -6.699719831385347639e-17
4.380952380952380487e+00, 4.990862637426981552e-01, 8.665523073325427372e-01, -6.583598003134199592e-17
4.444444444444444642e+00, 4.990862637426980997e-01, 8.665523073325428483e-01, -7.944972848254185126e-17
4.507936507936507908e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, -9.374502936943955608e-17
4.571428571428571175e+00, 4.990862637426982662e-01, 8.665523073325427372e-01, -6.752470603733937155e-17
4.634920634920635329e+00, 4.990862637426983772e-01, 8.665523073325429593e-01, -9.237659373654430708e-17
4.698412698412698596e+00, 4.990862637426980997e-01, 8.665523073325428483e-01, -5.782715778483217192e-17
4.761904761904761862e+00, 4.990862637426982662e-01, 8.665523073325429593e-01, -1.051269786538622818e-16
4.825396825396825129e+00, 4.990862637426981552e-01, 8.665523073325427372e-01, -3.668963400045360851e-17
4.888888888888888395e+00, 4.990862637426980997e-01, 8.665523073325428483e-01, -3.145339009098603776e-17
4.952380952380951662e+00, 4.990862637426982662e-01, 8.665523073325428483e-01, -2.699871892710060207e-17
5.015873015873014928e+00, 4.990862637426983772e-01, 8.665523073325428483e-01, -7.398397882453317542e-17
5.079365079365079083e+00, 4.990862637426982662e-01, 8.665523073325427372e-01, -6.526425069258496614e-17
5.142857142857142350e+00, 4.990862637426983217e-01, 8.665523073325428483e-01, -3.021685077291200005e-17
5.206349206349205616e+00, 4.990862637426981552e-01, 8.665523073325427372e-01, -2.388910837538335309e-17
5.269841269841269771e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, -7.890305004829988572e-17
5.333333333333333037e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, -4.752086044870788451e-17
5.396825396825396304e+00, 4.990862637426980442e-01, 8.665523073325428483e-01, -2.839740162717401799e-17
5.460317460317460458e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, -9.064020817150859297e-17
5.523809523809523725e+00, 4.990862637426980442e-01, 8.665523073325428483e-01, -4.655536254312315089e-17
5.587301587301586991e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -6.491447493036485575e-17
5.650793650793650258e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, -5.059821714387130743e-17
5.714285714285714413e+00, 4.990862637426980442e-01, 8.665523073325427372e-01, -1.261647875484572739e-17
5.777777777777777679e+00, 4.990862637426981552e-01, 8.665523073325427372e-01, -5.231310188728117359e-19
5.841269841269840946e+00, 4.990862637426982107e-01, 8.665523073325427372e-01, -4.438406555152459649e-17
5.904761904761905100e+00, 4.990862637426980997e-01, 8.665523073325428483e-01, -3.129383071152215287e-17
5.968253968253968367e+00, 4.990862637426980442e-01, 8.665523073325428483e-01, -3.967121376161016155e-17
6.031746031746031633e+00, 4.990862637426981552e-01, 8.665523073325428483e-01, -2.170745697348873042e-17
6.095238095238094900e+00, 4.990862637426979886e-01, 8.665523073325427372e-01, 2.875992374996155472e-18
6.158730158730159054e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, -3.119921287396327195e-17
6.222222222222221433e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, -3.138179802839502197e-17
6.285714285714284699e+00, 4.990862637426982107e-01, 8.665523073325429593e-01, -8.362150747892680435e-18
6.349206349206348854e+00, 4.990862637426982107e-01, 8.665523073325427372e-01, -3.455586956120555583e-17
6.412698412698412120e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, -8.262730821116070954e-18
6.476190476190475387e+00, 4.990862637426981552e-01, 8.665523073325428483e-01, -1.806494724762039696e-17
6.539682539682539542e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 9.392600844296543409e-18
6.603174603174602808e+00, 4.990862637426979331e-01, 8.665523073325429593e-01, 2.142268262322371813e-17
6.666666666666666075e+00, 4.990862637426980997e-01, 8.665523073325428483e-01, 2.490097450677502824e-17
6.730158730158729341e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 3.562714681269630319e-17
6.793650793650793496e+00, 4.990862637426980442e-01, 8.665523073325427372e-01, 2.042229552924790344e-17
6.857142857142856762e+00, 4.990862637426979886e-01, 8.665523073325429593e-01, -8.988507208667858876e-18
6.920634920634920029e+00, 4.990862637426978776e-01, 8.665523073325429593e-01, 2.087345422732081471e-17
6.984126984126984183e+00, 4.990862637426980442e-01, 8.665523073325428483e-01, 1.210611417144141793e-17
7.047619047619047450e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 3.270169042338432039e-17
7.111111111111110716e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, 9.638434973811746316e-18
7.174603174603174871e+00, 4.990862637426980442e-01, 8.665523073325431813e-01, 3.035944442233891750e-17
7.238095238095238138e+00, 4.990862637426980997e-01, 8.665523073325429593e-01, 6.276577936964378531e-18
7.301587301587301404e+00, 4.990862637426981552e-01, 8.665523073325428483e-01, -2.702994452520811684e-17
7.365079365079364671e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, 2.830528211305338141e-17
7.428571428571428825e+00, 4.990862637426978776e-01, 8.665523073325428483e-01, 6.822507726658199937e-18
7.492063492063492092e+00, 4.990862637426981552e-01, 8.665523073325428483e-01, 2.560751914477040389e-17
7.555555555555555358e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, 2.509367748128783279e-18
7.619047619047618625e+00, 4.990862637426980442e-01, 8.665523073325430703e-01, 9.395544701580344640e-18
7.682539682539681891e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, 4.047935822796723939e-17
7.746031746031745158e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 4.616570982557119559e-17
7.809523809523809312e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 5.266702932480076809e-17
7.873015873015871691e+00, 4.990862637426980997e-01, 8.665523073325429593e-01, 4.629092646238901728e-17
7.936507936507935845e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 3.120056910744606768e-17
8.000000000000000000e+00, 4.990862637426979331e-01, 8.665523073325429593e-01, 4.753406390538110742e-17
8.063492063492063266e+00, 4.990862637426979331e-01, 8.665523073325429593e-01, 3.275047917167067240e-17
8.126984126984126533e+00, 4.990862637426979886e-01, 8.665523073325430703e-01, 3.892919719517466268e-17
8.190476190476191576e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 4.403571816701402038e-17
8.253968253968253066e+00, 4.990862637426981552e-01, 8.665523073325431813e-01, 4.276203398791276482e-17
8.317460317460316332e+00, 4.990862637426980442e-01, 8.665523073325430703e-01, 5.351476291156459650e-18
8.380952380952381375e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, 4.867608067657774724e-17
8.444444444444442865e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 2.179686784780417670e-17
8.507936507936507908e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 8.064126712803230834e-17
8.571428571428571175e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 4.237899854649349032e-17
8.634920634920634441e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, 3.873204795302947269e-17
8.698412698412697708e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, 1.878654229344000079e-17
8.761904761904760974e+00, 4.990862637426979331e-01, 8.665523073325430703e-01, 5.715747832049718476e-17
8.825396825396824241e+00, 4.990862637426980442e-01, 8.665523073325431813e-01, 4.922585503889372203e-17
8.888888888888889284e+00, 4.990862637426980442e-01, 8.665523073325431813e-01, 5.206201490319785180e-17
8.952380952380950774e+00, 4.990862637426980442e-01, 8.665523073325429593e-01, 3.153757474443557589e-17
9.015873015873015817e+00, 4.990862637426980997e-01, 8.665523073325431813e-01, 8.112470437522863735e-18
9.079365079365079083e+00, 4.990862637426979886e-01, 8.665523073325429593e-01, 4.592900088282929785e-17
9.142857142857142350e+00, 4.990862637426980442e-01, 8.665523073325431813e-01, 4.493263416830398834e-17
9.206349206349205616e+00, 4.990862637426980442e-01, 8.665523073325430703e-01, 5.272855176132452512e-17
9.269841269841270659e+00, 4.990862637426980442e-01, 8.665523073325431813e-01, 5.975734149692266512e-17
9.333333333333332149e+00, 4.990862637426981552e-01, 8.665523073325431813e-01, 7.375196910435936890e-17
9.396825396825397192e+00, 4.990862637426981552e-01, 8.665523073325431813e-01, 2.263525543112838561e-17
9.460317460317460458e+00, 4.990862637426980997e-01, 8.665523073325431813e-01, 4.560081572723238465e-17
9.523809523809523725e+00, 4.990862637426979886e-01, 8.665523073325431813e-01, 2.707241888574230099e-17
9.587301587301586991e+00, 4.990862637426980442e-01, 8.665523073325431813e-01, 6.001672052709061337e-17
9.650793650793650258e+00, 4.990862637426981552e-01, 8.665523073325430703e-01, 4.649783304853392460e-17
9.714285714285713524e+00, 4.990862637426982662e-01, 8.665523073325431813e-01, 5.698782299224619753e-17
9.777777777777776791e+00, 4.990862637426980997e-01, 8.665523073325431813e-01, 7.520887480696484782e-17
9.841269841269841834e+00, 4.990862637426980442e-01, 8.665523073325430703e-01, 2.010307648035419767e-17
9.904761904761903324e+00, 4.990862637426981552e-01, 8.665523073325429593e-01, 9.815766931971142827e-17
9.968253968253968367e+00, 4.990862637426980997e-01, 8.665523073325430703e-01, 7.980619031659685520e-17
1.003174603174602986e+01, 4.990862637426981552e-01, 8.665523073325430703e-01, 6.420543359733686017e-17
1.009523809523809490e+01, 4.990862637426980997e-01, 8.665523073325430703e-01, 6.519533888652564778e-17
1.015873015873015817e+01, 4.990862637426982107e-01, 8.665523073325429593e-01, 5.786875421079910208e-17
1.022222222222222143e+01, 4.990862637426980997e-01, 8.665523073325429593e-01, 5.961771209047518762e-17
1.028571428571428470e+01, 4.990862637426981552e-01, 8.665523073325430703e-01, 8.137186113741528922e-17
1.034920634920634974e+01, 4.990862637426981552e-01, 8.665523073325431813e-01, 6.398772291034708592e-17
1.041269841269841123e+01, 4.990862637426980997e-01, 8.665523073325430703e-01, 7.604531307748664041e-17
1.047619047619047628e+01, 4.990862637426981552e-01, 8.665523073325431813e-01, 3.768479762469132558e-17
1.053968253968253954e+01, 4.990862637426981552e-01, 8.665523073325431813e-01, 7.441743009446758838e-17
1.060317460317460281e+01, 4.990862637426981552e-01, 8.665523073325430703e-01, 6.333541322508217637e-17
1.066666666666666607e+01, 4.990862637426981552e-01, 8.665523073325431813e-01, 8.816542114901423937e-17
1.073015873015873112e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 6.693724463783702719e-17
1.079365079365079261e+01, 4.990862637426982662e-01, 8.665523073325430703e-01, 1.010932346428367946e-16
1.085714285714285765e+01, 4.990862637426981552e-01, 8.665523073325431813e-01, 8.448326514514325553e-17
1.092063492063492092e+01, 4.990862637426981552e-01, 8.665523073325431813e-01, 7.565658430490871453e-17
1.098412698412698418e+01, 4.990862637426982107e-01, 8.665523073325429593e-01, 1.036861462011462566e-16
1.104761904761904745e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 5.779244593768670289e-17
1.111111111111110894e+01, 4.990862637426981552e-01, 8.665523073325430703e-01, 1.588568680842981089e-16
1.117460317460317398e+01, 4.990862637426982107e-01, 8.665523073325430703e-01, 8.745973317707545109e-17
1.123809523809523725e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 1.418435795022150128e-16
1.130158730158730052e+01, 4.990862637426982107e-01, 8.665523073325430703e-01, 8.094485491193238536e-17
1.136507936507936378e+01, 4.990862637426982107e-01, 8.665523073325429593e-01, 1.533017097203309700e-16
1.142857142857142883e+01, 4.990862637426982107e-01, 8.665523073325429593e-01, 1.483268790344967751e-16
1.149206349206349032e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 1.459073785782558272e-16
1.155555555555555536e+01, 4.990862637426981552e-01, 8.665523073325430703e-01, 1.516261253447029224e-16
1.161904761904761862e+01, 4.990862637426982107e-01, 8.665523073325430703e-01, 7.690615235488985382e-17
1.168253968253968189e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 6.504721639080468298e-17
1.174603174603174516e+01, 4.990862637426982662e-01, 8.665523073325430703e-01, 6.475111758877235469e-17
1.180952380952381020e+01, 4.990862637426982662e-01, 8.665523073325430703e-01, 1.608029031233767606e-16
1.187301587301587169e+01, 4.990862637426982107e-01, 8.665523073325430703e-01, 7.505428971009046036e-17
1.193650793650793673e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.541077944775549314e-16
1.200000000000000000e+01, 4.990862637426983217e-01, 8.665523073325431813e-01, 8.158758746334503667e-17
1.206349206349206327e+01, 4.990862637426981552e-01, 8.665523073325430703e-01, 1.714411750312767489e-16
1.212698412698412653e+01, 4.990862637426982107e-01, 8.665523073325428483e-01, 9.365596754217224630e-17
1.219047619047618980e+01, 4.990862637426982107e-01, 8.665523073325430703e-01, 1.677904290728552121e-16
1.225396825396825307e+01, 4.990862637426982107e-01, 8.665523073325429593e-01, 6.780501766421067507e-17
1.231746031746031811e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 7.596843481281259173e-17
1.238095238095237960e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 8.343594129891487059e-17
1.244444444444444287e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 7.771852804169910116e-17
1.250793650793650791e+01, 4.990862637426981552e-01, 8.665523073325430703e-01, 1.679570011851372130e-16
1.257142857142856940e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.499595427348369975e-16
1.263492063492063444e+01, 4.990862637426983772e-01, 8.665523073325429593e-01, 1.653262359878999818e-16
1.269841269841269771e+01, 4.990862637426981552e-01, 8.665523073325430703e-01, 7.773901383663210028e-17
1.276190476190476097e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.632003708103697173e-16
1.282539682539682424e+01, 4.990862637426981552e-01, 8.665523073325430703e-01, 1.637950367280933676e-16
1.288888888888888928e+01, 4.990862637426981552e-01, 8.665523073325428483e-01, 1.511384067444594379e-16
1.295238095238095077e+01, 4.990862637426982662e-01, 8.665523073325430703e-01, 1.614877430401229046e-16
1.301587301587301582e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.593260898634446338e-16
1.307936507936507908e+01, 4.990862637426983772e-01, 8.665523073325431813e-01, 1.519007938472925014e-16
1.314285714285714235e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.607669779184419479e-16
1.320634920634920562e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 1.587377219661490149e-16
1.326984126984127066e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 1.695890603225965146e-16
1.333333333333333215e+01, 4.990862637426982107e-01, 8.665523073325429593e-01, 1.564630168450153047e-16
1.339682539682539719e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.622741522000725830e-16
1.346031746031745868e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 1.548270833470097418e-16
1.352380952380952372e+01, 4.990862637426983772e-01, 8.665523073325429593e-01, 1.684394174432265563e-16
1.358730158730158699e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 1.564889198026542931e-16
1.365079365079365026e+01, 4.990862637426980442e-01, 8.665523073325429593e-01, 1.560025176904094137e-16
1.371428571428571352e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.607797584176383713e-16
1.377777777777777857e+01, 4.990862637426983217e-01, 8.665523073325429593e-01, 1.572513069054873566e-16
1.384126984126984006e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 1.533418282662866488e-16
1.390476190476190332e+01, 4.990862637426980997e-01, 8.665523073325429593e-01, 1.539364941840102745e-16
1.396825396825396837e+01, 4.990862637426980442e-01, 8.665523073325429593e-01, 1.335061851586135216e-16
1.403174603174602986e+01, 4.990862637426982662e-01, 8.665523073325428483e-01, 1.516054035479447684e-16
1.409523809523809490e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.443471576487600987e-16
1.415873015873015817e+01, 4.990862637426982107e-01, 8.665523073325428483e-01, 1.402274870062743646e-16
1.422222222222222143e+01, 4.990862637426983217e-01, 8.665523073325429593e-01, 1.563568355643294162e-16
1.428571428571428470e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.159449527875774802e-16
1.434920634920634974e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.583121542517511671e-16
1.441269841269841123e+01, 4.990862637426979886e-01, 8.665523073325427372e-01, 1.244317570598392182e-16
1.447619047619047628e+01, 4.990862637426982662e-01, 8.665523073325428483e-01, 1.493464359215248043e-16
1.453968253968253777e+01, 4.990862637426982107e-01, 8.665523073325429593e-01, 1.545024093302059693e-16
1.460317460317460281e+01, 4.990862637426980442e-01, 8.665523073325428483e-01, 1.318179021552888107e-16
1.466666666666666607e+01, 4.990862637426983217e-01, 8.665523073325430703e-01, 1.151641473484803546e-16
1.473015873015872934e+01, 4.990862637426982662e-01, 8.665523073325429593e-01, 1.401989059060421895e-16
1.479365079365079261e+01, 4.990862637426981552e-01, 8.665523073325428483e-01, 1.449380606295883341e-16
1.485714285714285765e+01, 4.990862637426979331e-01, 8.665523073325428483e-01, 1.196260094524058788e-16
1.492063492063491914e+01, 4.990862637426980997e-01, 8.665523073325428483e-01, 1.136078693274630695e-16
1.498412698412698418e+01, 4.990862637426980997e-01, 8.665523073325430703e-01, 9.943398271761629674e-17
1.504761904761904745e+01, 4.990862637426980997e-01, 8.665523073325429593e-01, 1.059677946491210930e-16
1.511111111111111072e+01, 4.990862637426980442e-01, 8.665523073325429593e-01, 1.099995884184192546e-16
1.517460317460317398e+01, 4.990862637426980997e-01, 8.665523073325429593e-01, 1.345215339975268122e-16
1.523809523809523725e+01, 4.990862637426979331e-01, 8.665523073325427372e-01, 1.182242457334714076e-16
1.530158730158730052e+01, 4.990862637426981552e-01, 8.665523073325427372e-01, 1.128389641305667297e-16
1.536507936507936378e+01, 4.990862637426980442e-01, 8.665523073325428483e-01, 1.398683972618874244e-16
1.542857142857142883e+01, 4.990862637426981552e-01, 8.665523073325429593e-01, 1.247075452657531699e-16
1.549206349206349032e+01, 4.990862637426981552e-01, 8.665523073325428483e-01, 1.060083942981859405e-16
1.555555555555555536e+01, 4.990862637426979886e-01, 8.665523073325428483e-01, 6.154593317245119318e-17
1.561904761904761862e+01, 4.990862637426979331e-01, 8.665523073325429593e-01, 8.344813764288087367e-17
1.568253968253968367e+01, 4.990862637426981552e-01, 8.665523073325428483e-01, 9.142378494239714094e-17
1.574603174603174338e+01, 4.990862637426980442e-01, 8.665523073325427372e-01, 8.923506572058276053e-17
1.580952380952380842e+01, 4.990862637426980997e-01, 8.665523073325428483e-01, 7.876658121206621352e-17
1.587301587301587169e+01, 4.990862637426980442e-01, 8.665523073325428483e-01, 6.626112088507768942e-17
1.593650793650793673e+01, 4.990862637426980442e-01, 8.665523073325429593e-01, 7.266153527444854337e-17
1.600000000000000000e+01, 4.990862637426979886e-01, 8.665523073325429593e-01, 4.897065326084832218e-17
1.606349206349206327e+01, 4.990862637426980442e-01, 8.665523073325430703e-01, 4.932869290571548368e-17
1.612698412698412653e+01, 4.990862637426980442e-01, 8.665523073325429593e-01, 9.129512176516488968e-17
1.619047619047618980e+01, 4.990862637426980442e-01, 8.665523073325429593e-01, 7.169570116954232245e-17
1.625396825396825307e+01, 4.990862637426980997e-01, 8.665523073325428483e-01, 5.944895766409391513e-17
1.631746031746031633e+01, 4.990862637426981552e-01, 8.665523073325428483e-01, 7.643195883607948764e-17
1.638095238095238315e+01, 4.990862637426979331e-01, 8.665523073325428483e-01, 5.740601694072927833e-17
1.644444444444444287e+01, 4.990862637426980442e-01, 8.665523073325430703e-01, 4.730008120133545141e-17
1.650793650793650613e+01, 4.990862637426979331e-01, 8.665523073325430703e-01, 5.315354825171655196e-17
1.657142857142856940e+01, 4.990862637426980442e-01, 8.665523073325429593e-01, 7.276163735747791677e-17
1.663492063492063266e+01, 4.990862637426977111e-01, 8.665523073325430703e-01, 1.741948958126787436e-17
1.669841269841269948e+01, 4.990862637426976556e-01, 8.665523073325430703e-01, 5.923242032712894342e-18
1.676190476190476275e+01, 4.990862637426983772e-01, 8.665523073325427372e-01, 6.919668620820305579e-17
1.682539682539682246e+01, 4.990862637426984882e-01, 8.665523073325426262e-01, 8.927742231387945037e-17
1.688888888888888573e+01, 4.990862637426976556e-01, 8.665523073325429593e-01, 5.595146537498883706e-18
1.695238095238095255e+01, 4.990862637426977111e-01, 8.665523073325431813e-01, -1.476671760988370504e-18
1.701587301587301582e+01, 4.990862637426983772e-01, 8.665523073325426262e-01, 6.452446941398172944e-17
1.707936507936507908e+01, 4.990862637426976001e-01, 8.665523073325430703e-01, -4.505569295832786350e-18
1.714285714285714235e+01, 4.990862637426977111e-01, 8.665523073325430703e-01, 1.504058564027615527e-18
1.720634920634920562e+01, 4.990862637426978221e-01, 8.665523073325432923e-01, -1.784524011160347114e-17
1.726984126984126888e+01, 4.990862637426983772e-01, 8.665523073325428483e-01, 3.123409213184743540e-17
1.733333333333333215e+01, 4.990862637426976556e-01, 8.665523073325432923e-01, -1.988262154138354789e-17
1.739682539682539542e+01, 4.990862637426974890e-01, 8.665523073325430703e-01, -3.118086404715274860e-17
1.746031746031746223e+01, 4.990862637426984327e-01, 8.665523073325428483e-01, 5.911465253533213192e-17
1.752380952380952195e+01, 4.990862637426984327e-01, 8.665523073325427372e-01, 3.669228901030074619e-17
1.758730158730158522e+01, 4.990862637426977111e-01, 8.665523073325431813e-01, -1.817342526720038434e-17
1.765079365079364848e+01, 4.990862637426976001e-01, 8.665523073325432923e-01, -3.668894788729278025e-17
1.771428571428571530e+01, 4.990862637426983772e-01, 8.665523073325426262e-01, 2.315267465268124813e-17
1.777777777777777857e+01, 4.990862637426976001e-01, 8.665523073325431813e-01, -5.288291673733885480e-17
1.784126984126984183e+01, 4.990862637426977111e-01, 8.665523073325431813e-01, -4.922585503889372203e-17
1.790476190476190155e+01, 4.990862637426977111e-01, 8.665523073325434034e-01, -8.573395577026710127e-17
1.796825396825396837e+01, 4.990862637426983772e-01, 8.665523073325427372e-01, 8.148131488047909714e-18
1.803174603174603163e+01, 4.990862637426976001e-01, 8.665523073325434034e-01, -3.873204795302947269e-17
1.809523809523809490e+01, 4.990862637426977111e-01, 8.665523073325431813e-01, -7.013457416212240383e-17
1.815873015873015817e+01, 4.990862637426983772e-01, 8.665523073325427372e-01, 2.625459718854432187e-18
1.822222222222222143e+01, 4.990862637426976556e-01, 8.665523073325434034e-01, -4.955244346343309021e-17
1.828571428571428470e+01, 4.990862637426983217e-01, 8.665523073325426262e-01, -2.092050506094883373e-17
1.834920634920634797e+01, 4.990862637426976556e-01, 8.665523073325434034e-01, -6.086262752241428667e-17
1.841269841269841123e+01, 4.990862637426984327e-01, 8.665523073325427372e-01, -1.500645837228385131e-17
1.847619047619047450e+01, 4.990862637426982662e-01, 8.665523073325426262e-01, -1.628014255138510687e-17
1.853968253968254132e+01, 4.990862637426978221e-01, 8.665523073325434034e-01, -6.668477281080357619e-17
1.860317460317460103e+01, 4.990862637426977111e-01, 8.665523073325434034e-01, -5.968515295315858290e-17
1.866666666666666430e+01, 4.990862637426983217e-01, 8.665523073325425152e-01, -4.671316207124010441e-17
1.873015873015872756e+01, 4.990862637426982662e-01, 8.665523073325426262e-01, -3.120056910744606768e-17
1.879365079365079438e+01, 4.990862637426979331e-01, 8.665523073325434034e-01, -1.009811758595058413e-16
1.885714285714285765e+01, 4.990862637426983217e-01, 8.665523073325426262e-01, -2.491145370917185457e-17
1.892063492063492092e+01, 4.990862637426984327e-01, 8.665523073325428483e-01, -1.841013420994228208e-17
1.898412698412698063e+01, 4.990862637426983772e-01, 8.665523073325426262e-01, -3.965845639382623639e-17
1.904761904761904745e+01, 4.990862637426978776e-01, 8.665523073325434034e-01, -1.204178471640960110e-16
1.911111111111111072e+01, 4.990862637426983772e-01, 8.665523073325425152e-01, -5.719961714524560730e-17
1.917460317460317398e+01, 4.990862637426984882e-01, 8.665523073325426262e-01, -5.336309476039931740e-17
1.923809523809523725e+01, 4.990862637426978221e-01, 8.665523073325434034e-01, -1.178448101891738540e-16
1.930158730158730052e+01, 4.990862637426982662e-01, 8.665523073325425152e-01, -2.830528211305338141e-17
1.936507936507936378e+01, 4.990862637426981552e-01, 8.665523073325426262e-01, -5.377407681925561468e-17
1.942857142857142705e+01, 4.990862637426983772e-01, 8.665523073325426262e-01, -3.321125171845228904e-17
1.949206349206349032e+01, 4.990862637426979331e-01, 8.665523073325435144e-01, -1.413817468848545715e-16
1.955555555555555358e+01, 4.990862637426981552e-01, 8.665523073325425152e-01, -6.432868437092857033e-17
1.961904761904762040e+01, 4.990862637426982662e-01, 8.665523073325425152e-01, -6.127816787315423690e-17
1.968253968253968367e+01, 4.990862637426979331e-01, 8.665523073325436254e-01, -1.517048940837270008e-16
1.974603174603174338e+01, 4.990862637426980442e-01, 8.665523073325435144e-01, -1.016774755717845462e-16
1.980952380952380665e+01, 4.990862637426982107e-01, 8.665523073325426262e-01, -4.405993852016695914e-17
1.987301587301587347e+01, 4.990862637426982662e-01, 8.665523073325426262e-01, -7.675434859464673346e-17
1.993650793650793673e+01, 4.990862637426981552e-01, 8.665523073325435144e-01, -1.458285474410709666e-16
2.000000000000000000e+01, 4.990862637426981552e-01, 8.665523073325425152e-01, -7.959122390389185226e-17

